A Polarization Opinion Model Inspired by Bounded Confidence Communications

We present an opinion model founded upon the principles of the bounded confidence interaction among agents. Our objective is to explain the polarization effects inherent to vector-valued opinions. The evolutionary process adheres to the rule where each agent aspires to increase polarization through communication with a single friend during each discrete time step. The dynamics ensure that agents' ultimate (temporal) configuration will encompass a finite number of outlier states. We introduce deterministic and stochastic models, accompanied by a comprehensive mathematical analysis of their inherent properties. Additionally, we provide compelling illustrative examples and introduce a stochastic solver tailored for scenarios featuring an extensive set of agents. Furthermore, in the context of smaller agent populations, we scrutinize the suitability of neural networks for the rapid inference of limit configurations.

==> figs/ball/500_p1_hull.json <==
{"(-6.693869737019752, -2.275870955747371)": 45, "(-6.499819688130576, -2.7765276511694577)": 1086, "(-6.357493675584039, -3.0843408243714214)": 23, "(-6.1234457395126505, -3.5328028588743217)": 1713, "(-5.921352547232742, -3.859086789412378)": 163, "(-5.677658592975594, -4.211127795755928)": 3038, "(-5.499968363148823, -4.437827320247951)": 89, "(-5.370822896211865, -4.593346127562892)": 153, "(-5.055191256037638, -4.939802453317543)": 367, "(-4.847766214397219, -5.13902928058249)": 51, "(-4.7320331032751675, -5.2485601796005605)": 22, "(-4.353295151359696, -5.571457993004697)": 3391, "(-4.113615376243498, -5.748695221767564)": 1, "(-3.980341308932716, -5.836838045265322)": 0, "(-3.586654041873227, -6.087992644820708)": 16, "(-3.2851053097781273, -6.258213663925317)": 884, "(-3.2477789662529553, -6.2770347911448425)": 248, "(-3.0686502905207824, -6.363297537773842)": 123, "(-2.764813930087791, -6.505393587816582)": 69, "(-2.6096616914051, -6.571472932345172)": 2982, "(-2.3014763563280964, -6.6827663958277155)": 10, "(-1.9265899282141652, -6.802845708993803)": 4, "(-1.6800996440779126, -6.863758327109942)": 37, "(-1.4086551699988346, -6.928422241136161)": 2478, "(-0.9921979477029215, -6.99695705991603)": 0, "(-0.8444235286180443, -7.017881034069601)": 0, "(-0.44632354494163423, -7.054469504446283)": 1989, "(-0.21147077182405152, -7.065618877235876)": 198, "(0.06141581690908539, -7.063073973777105)": 1, "(0.31095078750645083, -7.060690774686834)": 0, "(0.536026419424328, -7.049369912313896)": 1772, "(0.847392807461769, -7.018682729749846)": 694, "(0.9596403348301509, -7.004895290280042)": 0, "(1.3732650667048474, -6.933016168942716)": 0, "(1.5832130947607699, -6.89067543180609)": 41, "(1.8284166761030545, -6.828558460891585)": 3163, "(1.9887214932795318, -6.784294624691882)": 0, "(2.249061894153846, -6.698106836687773)": 0, "(2.5045254906201313, -6.607816902667108)": 0, "(3.011603928001906, -6.392415279906793)": 1680, "(3.1043005504460695, -6.348864542958231)": 690, "(3.173575982240404, -6.31200975310289)": 5, "(3.6226017422260024, -6.062363045351172)": 0, "(3.7962559882826272, -5.965013434540987)": 31, "(4.037691636683281, -5.801158023879447)": 2632, "(4.296606811448512, -5.608063247296945)": 0, "(4.374818165176105, -5.544823538217944)": 0, "(4.598519858582829, -5.361176412384417)": 0, "(4.788973437007472, -5.193681334309436)": 0, "(4.963948258003444, -5.0336717215681865)": 2317, "(5.121648482482639, -4.868641723293732)": 2, "(5.4431140837176555, -4.512208606549399)": 0, "(5.629629579428655, -4.277851790905664)": 392, "(5.79701853439082, -4.041938806323995)": 2726, "(5.887718344500922, -3.9127771813003855)": 7, "(6.004864010272886, -3.7282409897891893)": 7, "(6.251939989300574, -3.3016692269416796)": 1712, "(6.47525394814159, -2.8399040377622655)": 4, "(6.574961730662338, -2.60116082789637)": 274, "(6.6603605211052335, -2.372666439984815)": 1961, "(6.809653980658311, -1.8854516822446232)": 682, "(6.850157144830942, -1.7432023068323022)": 1129, "(6.870809354972204, -1.6663187246675442)": 389, "(6.970830123077884, -1.1621342226890257)": 1180, "(7.009489156195976, -0.9017425238529775)": 3, "(7.051925672608476, -0.42383950815628085)": 0, "(7.061447545418461, -0.21910703801124307)": 0, "(7.070693931419962, 0.06091780164013775)": 2, "(7.0644129441378105, 0.20298051376777843)": 3894, "(7.047078407153462, 0.5717801522130511)": 33, "(7.004450939678002, 0.9478579585327355)": 14, "(6.99156121699959, 1.0297592751101234)": 11, "(6.938944715217989, 1.3450623036585083)": 10, "(6.894336835275185, 1.5513908583996505)": 23, "(6.765978107180274, 2.052248174973392)": 3153, "(6.674450072196401, 2.3206153231740867)": 5, "(6.635631348562405, 2.4327960310312307)": 0, "(6.462501498226686, 2.8644083546827814)": 0, "(6.44951746498986, 2.89267108041371)": 0, "(6.307532505655684, 3.195323012773353)": 3328, "(6.15368355309178, 3.4738686596936197)": 0, "(5.950585378316573, 3.800355213313701)": 0, "(5.6872543570912715, 4.190168811031695)": 0, "(5.555401167863598, 4.371044792618805)": 1, "(5.474137258258664, 4.46942135895518)": 3343, "(5.348443874890485, 4.621496329706468)": 0, "(5.1936411211697955, 4.798069045198011)": 0, "(4.8911798725346705, 5.095603727560073)": 1, "(4.705535227145913, 5.275824542061675)": 5, "(4.640897514133872, 5.334641822845383)": 3212, "(4.460616539178913, 5.481534243690742)": 0, "(4.33435018731852, 5.57903443816563)": 0, "(3.9431212004285734, 5.857055929752403)": 0, "(3.9140652452553195, 5.875707723452318)": 0, "(3.6025081250607465, 6.074920462833514)": 0, "(3.383073413038047, 6.2065361525957945)": 0, "(2.8723496718391264, 6.459698069239286)": 4056, "(2.5322455486462627, 6.5933733226085485)": 0, "(2.3887856065805417, 6.648661871009743)": 0, "(2.3069597422832886, 6.678548192670926)": 0, "(2.0253133575534745, 6.770219659585195)": 0, "(1.64957997338106, 6.875431226929296)": 2908, "(1.4892655240495818, 6.909550082090379)": 3, "(1.197812908492572, 6.961991845816318)": 0, "(0.887341184325918, 7.0079756700971725)": 0, "(0.7520350045032554, 7.0270046091545195)": 0, "(0.3912606317830539, 7.059848220346279)": 2933, "(0.2619749282123554, 7.065030899920662)": 102, "(-0.17242326562959046, 7.066536051522897)": 6, "(-0.5404638792223587, 7.046372080325021)": 1175, "(-0.7021178260670868, 7.035799258607749)": 444, "(-1.3361760417423914, 6.939776300191008)": 0, "(-1.4264501239078191, 6.923063221817077)": 1, "(-1.7653838149240377, 6.84611755925993)": 2841, "(-1.8836674993742004, 6.814197926107347)": 1, "(-2.229076643346234, 6.709644717250845)": 2, "(-2.7173750143577253, 6.527305679564687)": 916, "(-2.9117941816398303, 6.438912293774749)": 910, "(-2.93010346705352, 6.430434999148291)": 74, "(-3.3199736389681815, 6.241933798303345)": 130, "(-3.507768788478842, 6.139308480238238)": 2221, "(-3.801085045988806, 5.9603384520779255)": 29, "(-4.142052270850162, 5.727679050874686)": 638, "(-4.23739513871151, 5.658128277288495)": 1383, "(-4.37101215647567, 5.5558821776360094)": 0, "(-4.7821986163806915, 5.202828588998394)": 0, "(-4.858211381288648, 5.133907618418675)": 0, "(-5.024488779999332, 4.9712510953708)": 0, "(-5.2218152495368075, 4.766053388762973)": 3104, "(-5.328598613990484, 4.636039143285524)": 0, "(-5.709828000817792, 4.158385708653176)": 0, "(-5.943498349516467, 3.8239388803311463)": 0, "(-6.094749933708799, 3.581394704680962)": 0, "(-6.120503755531722, 3.5398441122967665)": 3488, "(-6.2825526444895425, 3.240600493334223)": 0, "(-6.453700969229564, 2.8852939164797755)": 0, "(-6.601329833738247, 2.532515324013538)": 2478, "(-6.764868038083573, 2.057438945539521)": 228, "(-6.911537369390607, 1.4890019397714747)": 30, "(-6.956621583601843, 1.2448810219439184)": 2651, "(-6.990401364317286, 1.0398740653260587)": 0, "(-6.996171913860369, 0.9971460575026868)": 0, "(-7.01399584079078, 0.8185300427871702)": 0, "(-7.058448055905985, 0.3274010045570477)": 22, "(-7.068137097986112, 0.0554058138004178)": 2208, "(-7.0440649109613735, -0.5953848202260409)": 1036, "(-7.008650668877254, -0.9135701760578618)": 871, "(-6.990600806529282, -1.0377375942615028)": 3, "(-6.978460937315226, -1.1095184571895849)": 1, "(-6.943720264886462, -1.2965785367796285)": 0, "(-6.869091106485638, -1.6739524273854192)": 69, "(-6.837837401159404, -1.7995043672905755)": 3302, "(-6.816422768294598, -1.8744970352588535)": 27}

==> figs/ball/500_p2_hull.json <==
{"(-6.693869737019752, -2.275870955747371)": 122, "(-6.499819688130576, -2.7765276511694577)": 840, "(-6.357493675584039, -3.0843408243714214)": 0, "(-6.1234457395126505, -3.5328028588743217)": 2209, "(-5.921352547232742, -3.859086789412378)": 0, "(-5.677658592975594, -4.211127795755928)": 2114, "(-5.499968363148823, -4.437827320247951)": 10, "(-5.370822896211865, -4.593346127562892)": 0, "(-5.055191256037638, -4.939802453317543)": 1909, "(-4.847766214397219, -5.13902928058249)": 0, "(-4.7320331032751675, -5.2485601796005605)": 0, "(-4.353295151359696, -5.571457993004697)": 2539, "(-4.113615376243498, -5.748695221767564)": 0, "(-3.980341308932716, -5.836838045265322)": 0, "(-3.586654041873227, -6.087992644820708)": 0, "(-3.2851053097781273, -6.258213663925317)": 1901, "(-3.2477789662529553, -6.2770347911448425)": 24, "(-3.0686502905207824, -6.363297537773842)": 0, "(-2.764813930087791, -6.505393587816582)": 1, "(-2.6096616914051, -6.571472932345172)": 1929, "(-2.3014763563280964, -6.6827663958277155)": 2, "(-1.9265899282141652, -6.802845708993803)": 2523, "(-1.6800996440779126, -6.863758327109942)": 0, "(-1.4086551699988346, -6.928422241136161)": 0, "(-0.9921979477029215, -6.99695705991603)": 0, "(-0.8444235286180443, -7.017881034069601)": 0, "(-0.44632354494163423, -7.054469504446283)": 552, "(-0.21147077182405152, -7.065618877235876)": 2272, "(0.06141581690908539, -7.063073973777105)": 0, "(0.31095078750645083, -7.060690774686834)": 0, "(0.536026419424328, -7.049369912313896)": 0, "(0.847392807461769, -7.018682729749846)": 2421, "(0.9596403348301509, -7.004895290280042)": 0, "(1.3732650667048474, -6.933016168942716)": 0, "(1.5832130947607699, -6.89067543180609)": 0, "(1.8284166761030545, -6.828558460891585)": 3352, "(1.9887214932795318, -6.784294624691882)": 0, "(2.249061894153846, -6.698106836687773)": 1, "(2.5045254906201313, -6.607816902667108)": 0, "(3.011603928001906, -6.392415279906793)": 5, "(3.1043005504460695, -6.348864542958231)": 1801, "(3.173575982240404, -6.31200975310289)": 82, "(3.6226017422260024, -6.062363045351172)": 0, "(3.7962559882826272, -5.965013434540987)": 2909, "(4.037691636683281, -5.801158023879447)": 0, "(4.296606811448512, -5.608063247296945)": 0, "(4.374818165176105, -5.544823538217944)": 0, "(4.598519858582829, -5.361176412384417)": 0, "(4.788973437007472, -5.193681334309436)": 0, "(4.963948258003444, -5.0336717215681865)": 2378, "(5.121648482482639, -4.868641723293732)": 2, "(5.4431140837176555, -4.512208606549399)": 0, "(5.629629579428655, -4.277851790905664)": 2107, "(5.79701853439082, -4.041938806323995)": 74, "(5.887718344500922, -3.9127771813003855)": 1246, "(6.004864010272886, -3.7282409897891893)": 3, "(6.251939989300574, -3.3016692269416796)": 0, "(6.47525394814159, -2.8399040377622655)": 0, "(6.574961730662338, -2.60116082789637)": 78, "(6.6603605211052335, -2.372666439984815)": 3407, "(6.809653980658311, -1.8854516822446232)": 0, "(6.850157144830942, -1.7432023068323022)": 1544, "(6.870809354972204, -1.6663187246675442)": 216, "(6.970830123077884, -1.1621342226890257)": 367, "(7.009489156195976, -0.9017425238529775)": 1293, "(7.051925672608476, -0.42383950815628085)": 0, "(7.061447545418461, -0.21910703801124307)": 0, "(7.070693931419962, 0.06091780164013775)": 2945, "(7.0644129441378105, 0.20298051376777843)": 0, "(7.047078407153462, 0.5717801522130511)": 0, "(7.004450939678002, 0.9478579585327355)": 0, "(6.99156121699959, 1.0297592751101234)": 1931, "(6.938944715217989, 1.3450623036585083)": 130, "(6.894336835275185, 1.5513908583996505)": 0, "(6.765978107180274, 2.052248174973392)": 2195, "(6.674450072196401, 2.3206153231740867)": 0, "(6.635631348562405, 2.4327960310312307)": 0, "(6.462501498226686, 2.8644083546827814)": 0, "(6.44951746498986, 2.89267108041371)": 0, "(6.307532505655684, 3.195323012773353)": 3382, "(6.15368355309178, 3.4738686596936197)": 0, "(5.950585378316573, 3.800355213313701)": 0, "(5.6872543570912715, 4.190168811031695)": 0, "(5.555401167863598, 4.371044792618805)": 98, "(5.474137258258664, 4.46942135895518)": 1709, "(5.348443874890485, 4.621496329706468)": 1681, "(5.1936411211697955, 4.798069045198011)": 107, "(4.8911798725346705, 5.095603727560073)": 0, "(4.705535227145913, 5.275824542061675)": 208, "(4.640897514133872, 5.334641822845383)": 2686, "(4.460616539178913, 5.481534243690742)": 0, "(4.33435018731852, 5.57903443816563)": 0, "(3.9431212004285734, 5.857055929752403)": 0, "(3.9140652452553195, 5.875707723452318)": 0, "(3.6025081250607465, 6.074920462833514)": 0, "(3.383073413038047, 6.2065361525957945)": 1231, "(2.8723496718391264, 6.459698069239286)": 3085, "(2.5322455486462627, 6.5933733226085485)": 0, "(2.3887856065805417, 6.648661871009743)": 0, "(2.3069597422832886, 6.678548192670926)": 0, "(2.0253133575534745, 6.770219659585195)": 0, "(1.64957997338106, 6.875431226929296)": 2773, "(1.4892655240495818, 6.909550082090379)": 0, "(1.197812908492572, 6.961991845816318)": 0, "(0.887341184325918, 7.0079756700971725)": 0, "(0.7520350045032554, 7.0270046091545195)": 0, "(0.3912606317830539, 7.059848220346279)": 2554, "(0.2619749282123554, 7.065030899920662)": 2, "(-0.17242326562959046, 7.066536051522897)": 0, "(-0.5404638792223587, 7.046372080325021)": 0, "(-0.7021178260670868, 7.035799258607749)": 2223, "(-1.3361760417423914, 6.939776300191008)": 0, "(-1.4264501239078191, 6.923063221817077)": 0, "(-1.7653838149240377, 6.84611755925993)": 2563, "(-1.8836674993742004, 6.814197926107347)": 116, "(-2.229076643346234, 6.709644717250845)": 0, "(-2.7173750143577253, 6.527305679564687)": 1810, "(-2.9117941816398303, 6.438912293774749)": 8, "(-2.93010346705352, 6.430434999148291)": 0, "(-3.3199736389681815, 6.241933798303345)": 2, "(-3.507768788478842, 6.139308480238238)": 2198, "(-3.801085045988806, 5.9603384520779255)": 0, "(-4.142052270850162, 5.727679050874686)": 0, "(-4.23739513871151, 5.658128277288495)": 2020, "(-4.37101215647567, 5.5558821776360094)": 11, "(-4.7821986163806915, 5.202828588998394)": 0, "(-4.858211381288648, 5.133907618418675)": 0, "(-5.024488779999332, 4.9712510953708)": 0, "(-5.2218152495368075, 4.766053388762973)": 3081, "(-5.328598613990484, 4.636039143285524)": 0, "(-5.709828000817792, 4.158385708653176)": 0, "(-5.943498349516467, 3.8239388803311463)": 0, "(-6.094749933708799, 3.581394704680962)": 0, "(-6.120503755531722, 3.5398441122967665)": 3322, "(-6.2825526444895425, 3.240600493334223)": 0, "(-6.453700969229564, 2.8852939164797755)": 0, "(-6.601329833738247, 2.532515324013538)": 1819, "(-6.764868038083573, 2.057438945539521)": 1490, "(-6.911537369390607, 1.4890019397714747)": 428, "(-6.956621583601843, 1.2448810219439184)": 2109, "(-6.990401364317286, 1.0398740653260587)": 0, "(-6.996171913860369, 0.9971460575026868)": 0, "(-7.01399584079078, 0.8185300427871702)": 0, "(-7.058448055905985, 0.3274010045570477)": 0, "(-7.068137097986112, 0.0554058138004178)": 2080, "(-7.0440649109613735, -0.5953848202260409)": 2246, "(-7.008650668877254, -0.9135701760578618)": 1, "(-6.990600806529282, -1.0377375942615028)": 0, "(-6.978460937315226, -1.1095184571895849)": 0, "(-6.943720264886462, -1.2965785367796285)": 0, "(-6.869091106485638, -1.6739524273854192)": 0, "(-6.837837401159404, -1.7995043672905755)": 3413, "(-6.816422768294598, -1.8744970352588535)": 110}

==> figs/ball/500_p3_hull.json <==
{"(-6.693869737019752, -2.275870955747371)": 0, "(-6.499819688130576, -2.7765276511694577)": 1505, "(-6.357493675584039, -3.0843408243714214)": 0, "(-6.1234457395126505, -3.5328028588743217)": 1988, "(-5.921352547232742, -3.859086789412378)": 1, "(-5.677658592975594, -4.211127795755928)": 2282, "(-5.499968363148823, -4.437827320247951)": 0, "(-5.370822896211865, -4.593346127562892)": 0, "(-5.055191256037638, -4.939802453317543)": 1636, "(-4.847766214397219, -5.13902928058249)": 0, "(-4.7320331032751675, -5.2485601796005605)": 0, "(-4.353295151359696, -5.571457993004697)": 2786, "(-4.113615376243498, -5.748695221767564)": 0, "(-3.980341308932716, -5.836838045265322)": 0, "(-3.586654041873227, -6.087992644820708)": 0, "(-3.2851053097781273, -6.258213663925317)": 1871, "(-3.2477789662529553, -6.2770347911448425)": 0, "(-3.0686502905207824, -6.363297537773842)": 0, "(-2.764813930087791, -6.505393587816582)": 19, "(-2.6096616914051, -6.571472932345172)": 1898, "(-2.3014763563280964, -6.6827663958277155)": 6, "(-1.9265899282141652, -6.802845708993803)": 2412, "(-1.6800996440779126, -6.863758327109942)": 425, "(-1.4086551699988346, -6.928422241136161)": 441, "(-0.9921979477029215, -6.99695705991603)": 189, "(-0.8444235286180443, -7.017881034069601)": 209, "(-0.44632354494163423, -7.054469504446283)": 518, "(-0.21147077182405152, -7.065618877235876)": 1078, "(0.06141581690908539, -7.063073973777105)": 0, "(0.31095078750645083, -7.060690774686834)": 0, "(0.536026419424328, -7.049369912313896)": 0, "(0.847392807461769, -7.018682729749846)": 2611, "(0.9596403348301509, -7.004895290280042)": 0, "(1.3732650667048474, -6.933016168942716)": 0, "(1.5832130947607699, -6.89067543180609)": 0, "(1.8284166761030545, -6.828558460891585)": 2493, "(1.9887214932795318, -6.784294624691882)": 66, "(2.249061894153846, -6.698106836687773)": 9, "(2.5045254906201313, -6.607816902667108)": 652, "(3.011603928001906, -6.392415279906793)": 135, "(3.1043005504460695, -6.348864542958231)": 1739, "(3.173575982240404, -6.31200975310289)": 23, "(3.6226017422260024, -6.062363045351172)": 0, "(3.7962559882826272, -5.965013434540987)": 2863, "(4.037691636683281, -5.801158023879447)": 0, "(4.296606811448512, -5.608063247296945)": 0, "(4.374818165176105, -5.544823538217944)": 0, "(4.598519858582829, -5.361176412384417)": 0, "(4.788973437007472, -5.193681334309436)": 0, "(4.963948258003444, -5.0336717215681865)": 2287, "(5.121648482482639, -4.868641723293732)": 0, "(5.4431140837176555, -4.512208606549399)": 0, "(5.629629579428655, -4.277851790905664)": 1706, "(5.79701853439082, -4.041938806323995)": 200, "(5.887718344500922, -3.9127771813003855)": 106, "(6.004864010272886, -3.7282409897891893)": 126, "(6.251939989300574, -3.3016692269416796)": 2603, "(6.47525394814159, -2.8399040377622655)": 0, "(6.574961730662338, -2.60116082789637)": 0, "(6.6603605211052335, -2.372666439984815)": 2388, "(6.809653980658311, -1.8854516822446232)": 0, "(6.850157144830942, -1.7432023068323022)": 4, "(6.870809354972204, -1.6663187246675442)": 1822, "(6.970830123077884, -1.1621342226890257)": 0, "(7.009489156195976, -0.9017425238529775)": 1671, "(7.051925672608476, -0.42383950815628085)": 0, "(7.061447545418461, -0.21910703801124307)": 0, "(7.070693931419962, 0.06091780164013775)": 0, "(7.0644129441378105, 0.20298051376777843)": 0, "(7.047078407153462, 0.5717801522130511)": 3621, "(7.004450939678002, 0.9478579585327355)": 0, "(6.99156121699959, 1.0297592751101234)": 0, "(6.938944715217989, 1.3450623036585083)": 1180, "(6.894336835275185, 1.5513908583996505)": 236, "(6.765978107180274, 2.052248174973392)": 2176, "(6.674450072196401, 2.3206153231740867)": 0, "(6.635631348562405, 2.4327960310312307)": 0, "(6.462501498226686, 2.8644083546827814)": 0, "(6.44951746498986, 2.89267108041371)": 3302, "(6.307532505655684, 3.195323012773353)": 0, "(6.15368355309178, 3.4738686596936197)": 0, "(5.950585378316573, 3.800355213313701)": 0, "(5.6872543570912715, 4.190168811031695)": 0, "(5.555401167863598, 4.371044792618805)": 1801, "(5.474137258258664, 4.46942135895518)": 823, "(5.348443874890485, 4.621496329706468)": 853, "(5.1936411211697955, 4.798069045198011)": 0, "(4.8911798725346705, 5.095603727560073)": 0, "(4.705535227145913, 5.275824542061675)": 36, "(4.640897514133872, 5.334641822845383)": 2780, "(4.460616539178913, 5.481534243690742)": 0, "(4.33435018731852, 5.57903443816563)": 0, "(3.9431212004285734, 5.857055929752403)": 0, "(3.9140652452553195, 5.875707723452318)": 0, "(3.6025081250607465, 6.074920462833514)": 0, "(3.383073413038047, 6.2065361525957945)": 2377, "(2.8723496718391264, 6.459698069239286)": 2266, "(2.5322455486462627, 6.5933733226085485)": 0, "(2.3887856065805417, 6.648661871009743)": 0, "(2.3069597422832886, 6.678548192670926)": 0, "(2.0253133575534745, 6.770219659585195)": 0, "(1.64957997338106, 6.875431226929296)": 2544, "(1.4892655240495818, 6.909550082090379)": 0, "(1.197812908492572, 6.961991845816318)": 0, "(0.887341184325918, 7.0079756700971725)": 0, "(0.7520350045032554, 7.0270046091545195)": 0, "(0.3912606317830539, 7.059848220346279)": 2765, "(0.2619749282123554, 7.065030899920662)": 0, "(-0.17242326562959046, 7.066536051522897)": 0, "(-0.5404638792223587, 7.046372080325021)": 0, "(-0.7021178260670868, 7.035799258607749)": 1940, "(-1.3361760417423914, 6.939776300191008)": 0, "(-1.4264501239078191, 6.923063221817077)": 0, "(-1.7653838149240377, 6.84611755925993)": 26, "(-1.8836674993742004, 6.814197926107347)": 2710, "(-2.229076643346234, 6.709644717250845)": 0, "(-2.7173750143577253, 6.527305679564687)": 1832, "(-2.9117941816398303, 6.438912293774749)": 4, "(-2.93010346705352, 6.430434999148291)": 0, "(-3.3199736389681815, 6.241933798303345)": 30, "(-3.507768788478842, 6.139308480238238)": 2265, "(-3.801085045988806, 5.9603384520779255)": 0, "(-4.142052270850162, 5.727679050874686)": 0, "(-4.23739513871151, 5.658128277288495)": 1993, "(-4.37101215647567, 5.5558821776360094)": 0, "(-4.7821986163806915, 5.202828588998394)": 0, "(-4.858211381288648, 5.133907618418675)": 0, "(-5.024488779999332, 4.9712510953708)": 0, "(-5.2218152495368075, 4.766053388762973)": 3036, "(-5.328598613990484, 4.636039143285524)": 0, "(-5.709828000817792, 4.158385708653176)": 0, "(-5.943498349516467, 3.8239388803311463)": 0, "(-6.094749933708799, 3.581394704680962)": 0, "(-6.120503755531722, 3.5398441122967665)": 3312, "(-6.2825526444895425, 3.240600493334223)": 12, "(-6.453700969229564, 2.8852939164797755)": 11, "(-6.601329833738247, 2.532515324013538)": 9, "(-6.764868038083573, 2.057438945539521)": 3566, "(-6.911537369390607, 1.4890019397714747)": 0, "(-6.956621583601843, 1.2448810219439184)": 0, "(-6.990401364317286, 1.0398740653260587)": 2303, "(-6.996171913860369, 0.9971460575026868)": 0, "(-7.01399584079078, 0.8185300427871702)": 0, "(-7.058448055905985, 0.3274010045570477)": 0, "(-7.068137097986112, 0.0554058138004178)": 1951, "(-7.0440649109613735, -0.5953848202260409)": 0, "(-7.008650668877254, -0.9135701760578618)": 2413, "(-6.990600806529282, -1.0377375942615028)": 0, "(-6.978460937315226, -1.1095184571895849)": 0, "(-6.943720264886462, -1.2965785367796285)": 0, "(-6.869091106485638, -1.6739524273854192)": 0, "(-6.837837401159404, -1.7995043672905755)": 3059, "(-6.816422768294598, -1.8744970352588535)": 0}

==> figs/ball/500_p5_hull.json <==
{"(-6.693869737019752, -2.275870955747371)": 0, "(-6.499819688130576, -2.7765276511694577)": 1684, "(-6.357493675584039, -3.0843408243714214)": 0, "(-6.1234457395126505, -3.5328028588743217)": 2177, "(-5.921352547232742, -3.859086789412378)": 0, "(-5.677658592975594, -4.211127795755928)": 2128, "(-5.499968363148823, -4.437827320247951)": 0, "(-5.370822896211865, -4.593346127562892)": 0, "(-5.055191256037638, -4.939802453317543)": 2016, "(-4.847766214397219, -5.13902928058249)": 0, "(-4.7320331032751675, -5.2485601796005605)": 0, "(-4.353295151359696, -5.571457993004697)": 2339, "(-4.113615376243498, -5.748695221767564)": 0, "(-3.980341308932716, -5.836838045265322)": 0, "(-3.586654041873227, -6.087992644820708)": 0, "(-3.2851053097781273, -6.258213663925317)": 2059, "(-3.2477789662529553, -6.2770347911448425)": 29, "(-3.0686502905207824, -6.363297537773842)": 0, "(-2.764813930087791, -6.505393587816582)": 0, "(-2.6096616914051, -6.571472932345172)": 1757, "(-2.3014763563280964, -6.6827663958277155)": 0, "(-1.9265899282141652, -6.802845708993803)": 1384, "(-1.6800996440779126, -6.863758327109942)": 5, "(-1.4086551699988346, -6.928422241136161)": 1444, "(-0.9921979477029215, -6.99695705991603)": 196, "(-0.8444235286180443, -7.017881034069601)": 691, "(-0.44632354494163423, -7.054469504446283)": 1582, "(-0.21147077182405152, -7.065618877235876)": 0, "(0.06141581690908539, -7.063073973777105)": 0, "(0.31095078750645083, -7.060690774686834)": 0, "(0.536026419424328, -7.049369912313896)": 0, "(0.847392807461769, -7.018682729749846)": 2556, "(0.9596403348301509, -7.004895290280042)": 0, "(1.3732650667048474, -6.933016168942716)": 0, "(1.5832130947607699, -6.89067543180609)": 0, "(1.8284166761030545, -6.828558460891585)": 2247, "(1.9887214932795318, -6.784294624691882)": 240, "(2.249061894153846, -6.698106836687773)": 0, "(2.5045254906201313, -6.607816902667108)": 1149, "(3.011603928001906, -6.392415279906793)": 1, "(3.1043005504460695, -6.348864542958231)": 1645, "(3.173575982240404, -6.31200975310289)": 5, "(3.6226017422260024, -6.062363045351172)": 0, "(3.7962559882826272, -5.965013434540987)": 2320, "(4.037691636683281, -5.801158023879447)": 113, "(4.296606811448512, -5.608063247296945)": 560, "(4.374818165176105, -5.544823538217944)": 0, "(4.598519858582829, -5.361176412384417)": 0, "(4.788973437007472, -5.193681334309436)": 0, "(4.963948258003444, -5.0336717215681865)": 2148, "(5.121648482482639, -4.868641723293732)": 0, "(5.4431140837176555, -4.512208606549399)": 0, "(5.629629579428655, -4.277851790905664)": 2031, "(5.79701853439082, -4.041938806323995)": 0, "(5.887718344500922, -3.9127771813003855)": 588, "(6.004864010272886, -3.7282409897891893)": 639, "(6.251939989300574, -3.3016692269416796)": 1393, "(6.47525394814159, -2.8399040377622655)": 0, "(6.574961730662338, -2.60116082789637)": 2411, "(6.6603605211052335, -2.372666439984815)": 0, "(6.809653980658311, -1.8854516822446232)": 0, "(6.850157144830942, -1.7432023068323022)": 9, "(6.870809354972204, -1.6663187246675442)": 1787, "(6.970830123077884, -1.1621342226890257)": 267, "(7.009489156195976, -0.9017425238529775)": 1303, "(7.051925672608476, -0.42383950815628085)": 0, "(7.061447545418461, -0.21910703801124307)": 0, "(7.070693931419962, 0.06091780164013775)": 3239, "(7.0644129441378105, 0.20298051376777843)": 435, "(7.047078407153462, 0.5717801522130511)": 358, "(7.004450939678002, 0.9478579585327355)": 0, "(6.99156121699959, 1.0297592751101234)": 0, "(6.938944715217989, 1.3450623036585083)": 1173, "(6.894336835275185, 1.5513908583996505)": 0, "(6.765978107180274, 2.052248174973392)": 2240, "(6.674450072196401, 2.3206153231740867)": 0, "(6.635631348562405, 2.4327960310312307)": 0, "(6.462501498226686, 2.8644083546827814)": 0, "(6.44951746498986, 2.89267108041371)": 0, "(6.307532505655684, 3.195323012773353)": 3278, "(6.15368355309178, 3.4738686596936197)": 0, "(5.950585378316573, 3.800355213313701)": 0, "(5.6872543570912715, 4.190168811031695)": 0, "(5.555401167863598, 4.371044792618805)": 1289, "(5.474137258258664, 4.46942135895518)": 426, "(5.348443874890485, 4.621496329706468)": 16, "(5.1936411211697955, 4.798069045198011)": 1632, "(4.8911798725346705, 5.095603727560073)": 0, "(4.705535227145913, 5.275824542061675)": 11, "(4.640897514133872, 5.334641822845383)": 2763, "(4.460616539178913, 5.481534243690742)": 0, "(4.33435018731852, 5.57903443816563)": 0, "(3.9431212004285734, 5.857055929752403)": 0, "(3.9140652452553195, 5.875707723452318)": 0, "(3.6025081250607465, 6.074920462833514)": 0, "(3.383073413038047, 6.2065361525957945)": 2255, "(2.8723496718391264, 6.459698069239286)": 2094, "(2.5322455486462627, 6.5933733226085485)": 0, "(2.3887856065805417, 6.648661871009743)": 0, "(2.3069597422832886, 6.678548192670926)": 0, "(2.0253133575534745, 6.770219659585195)": 0, "(1.64957997338106, 6.875431226929296)": 2847, "(1.4892655240495818, 6.909550082090379)": 0, "(1.197812908492572, 6.961991845816318)": 0, "(0.887341184325918, 7.0079756700971725)": 0, "(0.7520350045032554, 7.0270046091545195)": 0, "(0.3912606317830539, 7.059848220346279)": 2498, "(0.2619749282123554, 7.065030899920662)": 0, "(-0.17242326562959046, 7.066536051522897)": 0, "(-0.5404638792223587, 7.046372080325021)": 0, "(-0.7021178260670868, 7.035799258607749)": 2181, "(-1.3361760417423914, 6.939776300191008)": 0, "(-1.4264501239078191, 6.923063221817077)": 857, "(-1.7653838149240377, 6.84611755925993)": 30, "(-1.8836674993742004, 6.814197926107347)": 1, "(-2.229076643346234, 6.709644717250845)": 2275, "(-2.7173750143577253, 6.527305679564687)": 1391, "(-2.9117941816398303, 6.438912293774749)": 0, "(-2.93010346705352, 6.430434999148291)": 0, "(-3.3199736389681815, 6.241933798303345)": 1, "(-3.507768788478842, 6.139308480238238)": 2496, "(-3.801085045988806, 5.9603384520779255)": 0, "(-4.142052270850162, 5.727679050874686)": 0, "(-4.23739513871151, 5.658128277288495)": 1845, "(-4.37101215647567, 5.5558821776360094)": 0, "(-4.7821986163806915, 5.202828588998394)": 0, "(-4.858211381288648, 5.133907618418675)": 0, "(-5.024488779999332, 4.9712510953708)": 0, "(-5.2218152495368075, 4.766053388762973)": 3106, "(-5.328598613990484, 4.636039143285524)": 0, "(-5.709828000817792, 4.158385708653176)": 0, "(-5.943498349516467, 3.8239388803311463)": 0, "(-6.094749933708799, 3.581394704680962)": 2, "(-6.120503755531722, 3.5398441122967665)": 3300, "(-6.2825526444895425, 3.240600493334223)": 0, "(-6.453700969229564, 2.8852939164797755)": 0, "(-6.601329833738247, 2.532515324013538)": 1878, "(-6.764868038083573, 2.057438945539521)": 1277, "(-6.911537369390607, 1.4890019397714747)": 2714, "(-6.956621583601843, 1.2448810219439184)": 0, "(-6.990401364317286, 1.0398740653260587)": 0, "(-6.996171913860369, 0.9971460575026868)": 0, "(-7.01399584079078, 0.8185300427871702)": 0, "(-7.058448055905985, 0.3274010045570477)": 0, "(-7.068137097986112, 0.0554058138004178)": 2102, "(-7.0440649109613735, -0.5953848202260409)": 45, "(-7.008650668877254, -0.9135701760578618)": 2277, "(-6.990600806529282, -1.0377375942615028)": 0, "(-6.978460937315226, -1.1095184571895849)": 0, "(-6.943720264886462, -1.2965785367796285)": 0, "(-6.869091106485638, -1.6739524273854192)": 0, "(-6.837837401159404, -1.7995043672905755)": 2765, "(-6.816422768294598, -1.8744970352588535)": 0}

==> figs/circle/1000_p1_circle_hull.json <==
{"(-9.99872613773571, 0.15961084725274952)": 0, "(-9.999906527005049, -0.04323715025076772)": 0, "(-9.999681450839352, -0.07981780339878863)": 0, "(-9.996420835778293, -0.26752658562769827)": 26, "(-9.991888764418594, -0.402689606875359)": 0, "(-9.986735714124103, -0.5148881201175005)": 0, "(-9.98229069902792, -0.5948717509687729)": 0, "(-9.981800083558994, -0.6030481671157398)": 0, "(-9.981721822474297, -0.6043421702482664)": 0, "(-9.980231694101265, -0.6284706294303807)": 0, "(-9.977505816542237, -0.6703563834751058)": 0, "(-9.97650554110261, -0.6850818844115878)": 0, "(-9.975295811998006, -0.7024766637654326)": 0, "(-9.970771660837121, -0.7640107901380415)": 0, "(-9.965784368082927, -0.826524003809925)": 0, "(-9.961586309730436, -0.8756701398307228)": 0, "(-9.959235281192024, -0.9020158612020382)": 0, "(-9.958672983806027, -0.9082028416669656)": 0, "(-9.956824118902176, -0.9282529101747496)": 0, "(-9.956493032069897, -0.9317974577898182)": 0, "(-9.946275771457621, -1.0351803118853695)": 1, "(-9.945107234802542, -1.046347020963001)": 0, "(-9.93851133129802, -1.1072454640507043)": 7, "(-9.937634993003073, -1.1150832909880841)": 0, "(-9.923506860720005, -1.2345086412184416)": 0, "(-9.908136935794978, -1.3523396250703084)": 0, "(-9.903378275983012, -1.3867583505383236)": 0, "(-9.89803539128857, -1.424392990996136)": 0, "(-9.896871234338363, -1.432459343550757)": 0, "(-9.892883181353186, -1.4597473617373906)": 0, "(-9.864866196905803, -1.6384184194354214)": 0, "(-9.854278744808306, -1.70093809987878)": 6, "(-9.849420841782765, -1.7288461705586393)": 0, "(-9.837177154978422, -1.7972049470137441)": 0, "(-9.8334784410116, -1.8173336925727395)": 0, "(-9.791912351192831, -2.029397079567549)": 0, "(-9.787004085797989, -2.0529371701475614)": 0, "(-9.786826616947991, -2.0537830386382896)": 3, "(-9.775954030233416, -2.1049282170095536)": 0, "(-9.750344596700483, -2.220536026637205)": 0, "(-9.736664367525519, -2.279773452376108)": 0, "(-9.712472986548466, -2.380728561925173)": 0, "(-9.708381336494813, -2.3973593441950256)": 1, "(-9.683443515502168, -2.4961814201053167)": 0, "(-9.661965188142885, -2.5780668538878193)": 5, "(-9.653514233445515, -2.6095330893983464)": 0, "(-9.616223210050917, -2.743765874574224)": 0, "(-9.57654477155445, -2.879199582941949)": 0, "(-9.528570220468712, -3.0341966899983306)": 1, "(-9.48775268918798, -3.1595171955231103)": 0, "(-9.467425279214876, -3.219915927859472)": 9, "(-9.378608030950833, -3.470116914714049)": 0, "(-9.35771248429698, -3.526076723673555)": 0, "(-9.329651845706096, -3.599666156452961)": 0, "(-9.329269880166912, -3.6006559823191133)": 0, "(-9.272234514000806, -3.745085728975005)": 0, "(-9.242537134561456, -3.81778827546166)": 0, "(-9.237197790354047, -3.8306888390834253)": 0, "(-9.233911424766292, -3.838603886775833)": 0, "(-9.137366835495598, -4.063068706480999)": 2, "(-9.131020517901803, -4.077310915500105)": 0, "(-9.068535102890932, -4.214459762251262)": 0, "(-8.962714323181466, -4.435059408963739)": 3, "(-8.927289347550612, -4.505941067647174)": 14, "(-8.902786666152597, -4.554161786429587)": 0, "(-8.791178658041101, -4.76604425099082)": 0, "(-8.78065950146896, -4.785396401476358)": 0, "(-8.730540865884269, -4.8762338119828454)": 0, "(-8.71510186566312, -4.903774002858938)": 0, "(-8.669158972727555, -4.984544382947887)": 0, "(-8.664162952584583, -4.993223440930797)": 0, "(-8.62485986817736, -5.0608094465513735)": 0, "(-8.622948831059885, -5.064064914367014)": 0, "(-8.609692196774686, -5.086570581128024)": 0, "(-8.601226226012775, -5.1008732006343775)": 0, "(-8.457507768559564, -5.335781324675388)": 6, "(-8.453252178094035, -5.342520717184768)": 0, "(-8.408219794878432, -5.413117390285795)": 0, "(-8.349445010628564, -5.503341531695975)": 0, "(-8.292829789958578, -5.588289011385824)": 0, "(-8.247858887013532, -5.654451678095051)": 0, "(-8.234779086016644, -5.673483357206829)": 0, "(-8.234037307003378, -5.674559861951989)": 0, "(-8.205965740326388, -5.715078850601244)": 12, "(-8.184516593781622, -5.745753921472209)": 0, "(-8.135867202618892, -5.814435902247979)": 0, "(-8.069200869433363, -5.906606244598996)": 0, "(-7.963865686791256, -6.047879241746549)": 0, "(-7.929495346296816, -6.092873177168316)": 0, "(-7.872180158731603, -6.166747890782666)": 0, "(-7.845204571158662, -6.201029369118584)": 0, "(-7.796094611066613, -6.262659883412007)": 0, "(-7.769669581158162, -6.295413775092591)": 0, "(-7.750679489341298, -6.318778952733203)": 0, "(-7.7480962897273296, -6.321946210235707)": 3, "(-7.699798377169215, -6.380682169716833)": 0, "(-7.593440762670368, -6.506893066880388)": 13, "(-7.398899134049683, -6.727279658536491)": 0, "(-7.395161417057941, -6.731388238369376)": 0, "(-7.394312724739338, -6.7323205010425555)": 0, "(-7.368820143670116, -6.76021373110655)": 0, "(-7.351187411002005, -6.779383721867767)": 0, "(-7.292518062427372, -6.842454260656081)": 4, "(-7.289363988370793, -6.845814242662668)": 0, "(-7.255809281136975, -6.881368444994538)": 0, "(-7.250331179313206, -6.8871400298148995)": 0, "(-7.2462849290819085, -6.891397153448668)": 0, "(-7.212433717008794, -6.92681744221361)": 0, "(-7.190786446225102, -6.949287034278075)": 0, "(-7.158333707143505, -6.982711402970418)": 0, "(-7.0926077049312335, -7.049462103164332)": 0, "(-7.07302423898166, -7.0691108432940775)": 0, "(-7.061262764320734, -7.0808592821223)": 0, "(-6.976052121624847, -7.16482357049868)": 0, "(-6.888825731599124, -7.248729546593513)": 11, "(-6.841682324882645, -7.293242280727305)": 0, "(-6.815763705945203, -7.317469856768808)": 0, "(-6.803173051434974, -7.329177063779325)": 0, "(-6.779647940674093, -7.350943735365786)": 0, "(-6.644680488190446, -7.473166745755186)": 0, "(-6.632173594813564, -7.484268394990772)": 0, "(-6.619908611858894, -7.49511907648147)": 0, "(-6.547336880791009, -7.558596415303165)": 7, "(-6.505546554248098, -7.5945943953914155)": 0, "(-6.490821465440816, -7.607183230590199)": 0, "(-6.472174675808618, -7.6230541757107835)": 0, "(-6.439138224975966, -7.65098025874158)": 0, "(-6.422969598576046, -7.6645587958973795)": 0, "(-6.321764776099168, -7.748244324727496)": 0, "(-6.287043137304713, -7.776444469657693)": 0, "(-6.284824423147928, -7.778237716231313)": 7, "(-6.233323958529217, -7.819569836507991)": 0, "(-6.192435028237804, -7.851990093030777)": 0, "(-6.1441892354955225, -7.889799657685925)": 0, "(-6.123489071216683, -7.905876396370605)": 0, "(-6.075711446610924, -7.942652605869211)": 0, "(-6.026221663302541, -7.980266440711309)": 0, "(-6.00036067832485, -7.9997294785519415)": 0, "(-5.919117331418861, -8.0600279166326)": 0, "(-5.842253674149233, -8.115914736299896)": 0, "(-5.8150066051343865, -8.13545930985113)": 0, "(-5.761217195302984, -8.173639117831494)": 0, "(-5.755699159822236, -8.17752573714211)": 12, "(-5.605727261465896, -8.281051978466145)": 0, "(-5.5718466958531625, -8.303886102175907)": 0, "(-5.537816949728201, -8.326618967582403)": 0, "(-5.450202691491109, -8.384228683764718)": 0, "(-5.405773935318339, -8.412942895338876)": 0, "(-5.403405669777075, -8.41446416403451)": 15, "(-5.3843224898145925, -8.426688040130404)": 0, "(-5.376897872393669, -8.431427475217255)": 0, "(-5.3089688971630045, -8.474364238629105)": 0, "(-5.301917456439095, -8.478777699946283)": 0, "(-5.297185464615617, -8.481734855173501)": 0, "(-5.249967451683701, -8.511042342525487)": 0, "(-5.2217945644274195, -8.528356320353662)": 0, "(-5.197957290562402, -8.542905829136194)": 0, "(-5.064915314479227, -8.622449353701871)": 0, "(-5.054710659927951, -8.628435556021191)": 0, "(-5.0285670417045925, -8.643697906977218)": 0, "(-5.020303311148274, -8.648500139566032)": 0, "(-5.016781988524727, -8.65054324765872)": 0, "(-5.012022730978875, -8.653301574783526)": 0, "(-4.982762129951345, -8.670183478815355)": 2, "(-4.9436538438717035, -8.69254201439214)": 0, "(-4.934480788348862, -8.697752545883102)": 0, "(-4.9194474265230355, -8.706264240055887)": 0, "(-4.904686861539048, -8.71458815953148)": 0, "(-4.902371498460601, -8.71589087191213)": 0, "(-4.764048463168694, -8.792260360145166)": 6, "(-4.701838593327942, -8.825684893666434)": 0, "(-4.697330102359709, -8.828085291243246)": 0, "(-4.627624332243139, -8.864823350729061)": 8, "(-4.59451575905263, -8.882028199674725)": 0, "(-4.520509092886655, -8.91992138648817)": 0, "(-4.511804589118961, -8.924327389198867)": 0, "(-4.483971314075904, -8.938344435886568)": 0, "(-4.456111962626731, -8.952265979992717)": 0, "(-4.43250076422212, -8.96397997405005)": 0, "(-4.383799998627218, -8.987897283126683)": 0, "(-4.356397578207555, -9.001211037443092)": 0, "(-4.255382359796622, -9.049404453992082)": 8, "(-4.228786028923029, -9.061863424350722)": 0, "(-4.160590273256106, -9.093376082516697)": 0, "(-4.1555067263344645, -9.095700294501189)": 0, "(-4.13730268839395, -9.103995082633128)": 0, "(-4.077857081789233, -9.130776616504283)": 0, "(-4.044195950175847, -9.14573557001192)": 0, "(-4.023472516460094, -9.154871321285203)": 0, "(-3.9531620407700347, -9.185450989440577)": 0, "(-3.905786450314917, -9.205695639360256)": 0, "(-3.820283886930508, -9.241505885041633)": 0, "(-3.7710961852726297, -9.261686323851734)": 3, "(-3.667274583385582, -9.303284212043298)": 0, "(-3.6223585595654284, -9.320864684456216)": 4, "(-3.441191423487297, -9.389259906239547)": 1, "(-3.3853397143919053, -9.409541700750411)": 1, "(-3.3830057918138654, -9.410381066277488)": 0, "(-3.34210722527671, -9.424983782201071)": 0, "(-3.335780916577825, -9.427224707017183)": 0, "(-3.3034398587327964, -9.438606099405538)": 9, "(-3.2892681009108977, -9.443554169926173)": 0, "(-3.2610099816900617, -9.453349348210812)": 0, "(-3.183536155354821, -9.47972033066106)": 0, "(-3.088549015573907, -9.511091681736511)": 0, "(-3.0393468184611296, -9.526928724258946)": 0, "(-3.003332130264241, -9.538343468093526)": 0, "(-2.9697321864766897, -9.548858085687753)": 8, "(-2.9486311950967616, -9.555395024555617)": 0, "(-2.891145041208741, -9.572945228647981)": 0, "(-2.8907775960653304, -9.57305619382268)": 0, "(-2.8822146223520524, -9.575637778795729)": 0, "(-2.8814699382156617, -9.575861893070483)": 0, "(-2.7730939901252594, -9.60780670714868)": 0, "(-2.7560810630130472, -9.612700826203888)": 0, "(-2.7415287875088183, -9.616861229489611)": 0, "(-2.711498827983251, -9.625371374957199)": 0, "(-2.6785715917021333, -9.634586354801451)": 0, "(-2.662548346733484, -9.639026729981964)": 0, "(-2.539916677810023, -9.672064064602885)": 0, "(-2.5097105485905615, -9.679945917322744)": 3, "(-2.315787585415635, -9.728161586817667)": 0, "(-2.2470298109222506, -9.744273037473176)": 0, "(-2.238789031096451, -9.74616969246084)": 0, "(-2.1938092548094428, -9.756392824887303)": 5, "(-2.0216952972085043, -9.793505405381927)": 0, "(-2.0038639757571346, -9.797169446664828)": 13, "(-1.9040886212553865, -9.817048768464264)": 0, "(-1.9038252463928542, -9.81709984828499)": 0, "(-1.8927665228021588, -9.819237999466122)": 0, "(-1.868404378551366, -9.823902741691313)": 0, "(-1.7967093417035798, -9.837267686783516)": 0, "(-1.7559240159928284, -9.844629543566361)": 0, "(-1.755698020011902, -9.844669850356906)": 0, "(-1.642115063391404, -9.864251523485349)": 0, "(-1.6174617681872403, -9.868323942212914)": 0, "(-1.5862845994407189, -9.87338347121073)": 0, "(-1.5763677894279267, -9.874971624893618)": 0, "(-1.5272184883271362, -9.88269212759923)": 0, "(-1.5259172055322392, -9.882893133180216)": 0, "(-1.5047503643057059, -9.886138090332434)": 2, "(-1.3253861133709293, -9.911778430255769)": 0, "(-1.3165060058399114, -9.91296181454299)": 0, "(-1.3151865315229256, -9.913136959978951)": 0, "(-1.3106028764776567, -9.91374400013277)": 0, "(-1.2053285063261256, -9.927093390909427)": 8, "(-1.1927914705614766, -9.928607581516948)": 0, "(-1.1232491490911665, -9.936715319916637)": 0, "(-1.0965028686486267, -9.939702282213755)": 0, "(-1.0723486413981622, -9.942337169463299)": 0, "(-0.9791092733837579, -9.951951820159396)": 0, "(-0.8140614614176546, -9.966810118439827)": 0, "(-0.8099114643351215, -9.967148208988295)": 7, "(-0.650784174619801, -9.978801529144892)": 0, "(-0.6070040844213974, -9.981560300949733)": 0, "(-0.5980954885708554, -9.982098065364376)": 0, "(-0.5859197434155131, -9.982820145343496)": 0, "(-0.5069944433751066, -9.987139562176287)": 7, "(-0.4937354479151548, -9.98780382804308)": 0, "(-0.4619481214852013, -9.989324498336025)": 0, "(-0.41255738011660453, -9.991486196162777)": 0, "(-0.41156642861982334, -9.991527064209611)": 0, "(-0.3813728166259437, -9.992725092523)": 0, "(-0.37115491461949013, -9.993109827744005)": 0, "(-0.348418439942106, -9.993928386310776)": 0, "(-0.33382233832983577, -9.994426579170613)": 0, "(-0.20554252145894591, -9.997887390437656)": 0, "(-0.18774574705312885, -9.998237421389005)": 4, "(-0.12298944620354275, -9.999243651202953)": 0, "(-0.06628598663936033, -9.99978030598549)": 0, "(-0.04344929828815663, -9.999905607478416)": 0, "(0.05911197816471187, -9.999825287175643)": 4, "(0.13786437917820452, -9.999049625487105)": 0, "(0.1924919340718375, -9.99814717111712)": 0, "(0.20674182460666685, -9.997862662487332)": 5, "(0.2574148764013673, -9.996686330049938)": 0, "(0.31542768158913376, -9.995024030870926)": 0, "(0.3427314231979286, -9.994125032815665)": 0, "(0.41828284607819977, -9.991248143284036)": 0, "(0.4572747161653491, -9.989539520616347)": 0, "(0.5587517808066309, -9.984377619433541)": 3, "(0.6096390945799224, -9.981399710178918)": 0, "(0.6410982122370252, -9.979428494771955)": 0, "(0.7882579902415321, -9.968884056945411)": 4, "(0.7978966107151548, -9.968117224361341)": 0, "(0.8468270394313618, -9.964079684812237)": 0, "(0.9521038621186835, -9.95457172538019)": 0, "(0.9820422165300754, -9.951662830148171)": 0, "(0.9957059612340989, -9.950305002298315)": 0, "(1.2025502360993485, -9.927430328622679)": 3, "(1.2287856249041273, -9.924217142325583)": 0, "(1.270270647226187, -9.918992513496294)": 0, "(1.4524948985390853, -9.893950604774512)": 6, "(1.4699742387908399, -9.891368749434593)": 0, "(1.499159611736123, -9.886987430888096)": 0, "(1.5334485855645303, -9.881727350793994)": 0, "(1.6207572837155961, -9.867783227619201)": 0, "(1.7553092098388592, -9.844739182825256)": 0, "(1.9402477543252525, -9.809966292084587)": 4, "(1.977875190161211, -9.802449170087279)": 0, "(2.013470622753677, -9.795199643259341)": 0, "(2.064603703603307, -9.784549634350448)": 3, "(2.1065243622555405, -9.775610216821448)": 0, "(2.1768048690357, -9.760200846403853)": 4, "(2.18824487639596, -9.757642356682625)": 0, "(2.196818781420084, -9.755715619143476)": 0, "(2.2372462583411905, -9.746523953673861)": 0, "(2.24375903148218, -9.745026701279075)": 0, "(2.3101875478376623, -9.72949297208317)": 2, "(2.3317959189494557, -9.724336881884062)": 0, "(2.4065845214281656, -9.70609864679019)": 0, "(2.456392228541994, -9.69361321796772)": 1, "(2.652877548849342, -9.64169283429062)": 1, "(2.7293052357699286, -9.620337464455124)": 3, "(2.759075066572043, -9.611841903455367)": 0, "(2.781598716266896, -9.605347915701042)": 1, "(2.8101336431907358, -9.59703854881325)": 0, "(2.9654223662645984, -9.550197390088735)": 3, "(2.9830125376715535, -9.544717711912403)": 0, "(2.9836162677689337, -9.544529007064968)": 0, "(3.0003390929959926, -9.539285367732742)": 1, "(3.049735052028171, -9.523608355682772)": 1, "(3.2140805180173384, -9.469407923608603)": 0, "(3.2230883520037166, -9.466345729751158)": 0, "(3.2249159550468858, -9.465723273098789)": 3, "(3.303683168331009, -9.438520939389093)": 1, "(3.3621169691662622, -9.417864380295793)": 1, "(3.4051352718427363, -9.402396172277175)": 1, "(3.4321912653095725, -9.392553599438902)": 1, "(3.5407893361742215, -9.35215541342395)": 1, "(3.6834516645077433, -9.296891084402095)": 1, "(3.7877245271703868, -9.254898319607399)": 0, "(3.7915738001860344, -9.25332200443402)": 2, "(3.915391985083109, -9.201614293326305)": 1, "(3.9789748331427455, -9.174298843901733)": 0, "(3.982899406395695, -9.172595724141166)": 0, "(3.9886855721415477, -9.170081101418342)": 3, "(4.057566406893692, -9.139811532720346)": 0, "(4.118360305377738, -9.11257967839453)": 0, "(4.14119688833728, -9.102224361771446)": 2, "(4.214997280685402, -9.068285280239845)": 0, "(4.25430394030603, -9.049911490368101)": 0, "(4.298232882318182, -9.029130306367204)": 0, "(4.31397139424744, -9.02162129606507)": 5, "(4.425823399027015, -8.967278697610828)": 0, "(4.506763752167641, -8.92687405994662)": 0, "(4.518606491190628, -8.9208853471934)": 0, "(4.571214140594267, -8.894043022204864)": 0, "(4.593460672649235, -8.882573897740723)": 3, "(4.596953807932865, -8.880766615992764)": 0, "(4.665249261309752, -8.845080515735782)": 0, "(4.70240809086607, -8.825381473169154)": 0, "(4.735020787972173, -8.807927005684787)": 0, "(4.769214433475, -8.789459237492016)": 0, "(4.779112704324689, -8.78408115623725)": 0, "(4.793814616714158, -8.776066397913002)": 0, "(4.8292218117448105, -8.75663272570959)": 9, "(4.831883080073632, -8.755164527323183)": 0, "(4.947595410729193, -8.690299169288213)": 0, "(4.9789081652191, -8.672397216589804)": 0, "(5.045259677937967, -8.633965183053109)": 0, "(5.089693123866365, -8.607846647383273)": 0, "(5.096723010512443, -8.603686102718587)": 7, "(5.284927760225448, -8.48937798482306)": 1, "(5.516100941725589, -8.341020944746157)": 0, "(5.547905378036824, -8.319900595340672)": 0, "(5.568340081870866, -8.306237941007371)": 0, "(5.605509079936767, -8.281199668812874)": 1, "(5.6935546621274655, -8.220914505659731)": 0, "(5.706427874568656, -8.211983981495935)": 0, "(5.742229299289325, -8.186989842083793)": 0, "(5.796931268275478, -8.14834878186311)": 0, "(5.800965919567899, -8.145476928947241)": 0, "(5.809493501134183, -8.139397106683006)": 0, "(5.8833230912329135, -8.086192515898048)": 10, "(6.1333915347767105, -7.898196520796971)": 0, "(6.204775334373932, -7.8422422208157325)": 0, "(6.276316281274685, -7.785104619554341)": 1, "(6.36772699953997, -7.710515732383254)": 0, "(6.393432975171256, -7.689214185597434)": 0, "(6.419453837621358, -7.667503663295402)": 0, "(6.4493312888216, -7.642390066401133)": 0, "(6.480789658564921, -7.615731442313206)": 0, "(6.504029498293332, -7.595893646262443)": 0, "(6.514654694556584, -7.586782863025134)": 0, "(6.524676919016679, -7.578165417992076)": 0, "(6.5517264390197205, -7.55479190105525)": 0, "(6.571936617698953, -7.537217596231893)": 0, "(6.596178131086427, -7.516011845585209)": 0, "(6.599018902587718, -7.5135177861831135)": 0, "(6.619246280523785, -7.495704014818891)": 0, "(6.6224665467169554, -7.492859056302528)": 0, "(6.651380084125029, -7.4672044954256425)": 0, "(6.697861575115473, -7.425540405963169)": 0, "(6.7146454733092575, -7.410366803861161)": 17, "(6.798593722399593, -7.333425079575632)": 0, "(6.889296624624744, -7.248282004581093)": 0, "(6.963617901180389, -7.1769092042717135)": 0, "(7.037976295891273, -7.104005184293758)": 0, "(7.073869341520374, -7.068265171815367)": 0, "(7.091967850878482, -7.050105814958102)": 0, "(7.119675488294975, -7.022123677447707)": 0, "(7.12545003351972, -7.016264092792816)": 0, "(7.128140416173875, -7.013530794636074)": 0, "(7.161296615604117, -6.979672684541662)": 0, "(7.162336648549527, -6.978605428940966)": 0, "(7.213377500240475, -6.925834609563274)": 0, "(7.259713497226304, -6.877249445686133)": 8, "(7.322637695883436, -6.810211243039891)": 0, "(7.358972707979031, -6.770932039477265)": 1, "(7.375291344871342, -6.7531531582117905)": 0, "(7.378379001861879, -6.749779500463975)": 0, "(7.416412349886704, -6.707967490711921)": 0, "(7.4164521115558575, -6.707923529453707)": 6, "(7.549128210032856, -6.558251540501183)": 0, "(7.573486029121753, -6.530107913863111)": 0, "(7.592444290581021, -6.508055753788813)": 0, "(7.610835134375827, -6.486539027659548)": 0, "(7.664304428711851, -6.423273123885355)": 0, "(7.7370770890764, -6.335427224559452)": 0, "(7.762627187296127, -6.304095426867442)": 0, "(7.789652395013573, -6.270671061765183)": 0, "(7.8561089999394875, -6.187208690602717)": 0, "(7.865265713246504, -6.175564367734255)": 0, "(7.87035603582347, -6.169075771084117)": 14, "(7.972223839489153, -6.036857382204821)": 0, "(7.988138404565981, -6.0157829772605735)": 0, "(8.003938277409059, -5.994745370024159)": 0, "(8.028432807414745, -5.961901261915243)": 0, "(8.185002294946843, -5.745062004166266)": 0, "(8.188411478286527, -5.740201865985675)": 0, "(8.196927174696725, -5.7280349940200574)": 0, "(8.221161870541865, -5.693197475790611)": 0, "(8.236563600149468, -5.67089235135819)": 0, "(8.275504564608882, -5.613913447955672)": 0, "(8.297290829950061, -5.58166327211044)": 0, "(8.304728740915436, -5.5705906814101045)": 0, "(8.454359006692671, -5.340769025707299)": 11, "(8.51473508470224, -5.243976204879343)": 0, "(8.556283990870565, -5.175906130096651)": 0, "(8.610112658936623, -5.085858826237643)": 0, "(8.613267602307065, -5.080513872734478)": 0, "(8.631796330794021, -5.048969410056954)": 0, "(8.64719905166347, -5.0225440327497735)": 0, "(8.674536461263655, -4.9751801155543545)": 0, "(8.773935333529048, -4.797713910087858)": 7, "(8.832953896372407, -4.688168668527137)": 0, "(8.841140022338687, -4.672712606762915)": 0, "(8.868035609003712, -4.621465615737303)": 0, "(8.87857653528874, -4.601182316211804)": 0, "(8.879756441842764, -4.5989048189272115)": 0, "(8.883808942695596, -4.5910716254140205)": 0, "(8.955059974638148, -4.450494450129535)": 0, "(8.958345212219612, -4.4438779302206255)": 0, "(8.971799766910014, -4.416651326794254)": 8, "(9.108322962381001, -4.127766080213726)": 0, "(9.124080752926455, -4.09281692897166)": 0, "(9.146499823271519, -4.042467190082571)": 0, "(9.169413492492806, -3.990220069581487)": 0, "(9.18905363513837, -3.9447805123416315)": 0, "(9.209664426190763, -3.8964190171176893)": 0, "(9.211943334889238, -3.891028141094556)": 0, "(9.245996921119648, -3.809401650475568)": 0, "(9.270656489747251, -3.748990297281015)": 0, "(9.276578148208987, -3.73431357282319)": 0, "(9.302609402848823, -3.6689860040655153)": 0, "(9.312833341307377, -3.6429569249489746)": 0, "(9.330827175474269, -3.5966184425694796)": 0, "(9.361746516970626, -3.5153523510436853)": 0, "(9.3931023495155, -3.4306891802561177)": 0, "(9.396232165735368, -3.4221076966688266)": 0, "(9.40308070476783, -3.4032445195170604)": 0, "(9.414095994043665, -3.3726542388645497)": 0, "(9.419113347158738, -3.3586163450707045)": 0, "(9.442382889023833, -3.292628946156845)": 19, "(9.46945708109825, -3.213935685298979)": 0, "(9.479779662609033, -3.18335947520605)": 0, "(9.482838811035615, -3.17423503917348)": 1, "(9.544613111455277, -2.983347206182351)": 0, "(9.544949915399444, -2.982269456725222)": 0, "(9.580937076847958, -2.8645496556143164)": 0, "(9.590521858324925, -2.8322942087628955)": 7, "(9.617431472816424, -2.739527672004813)": 0, "(9.665236209498174, -2.5657764935015965)": 0, "(9.671335278729316, -2.5426902930568924)": 0, "(9.703619117948907, -2.41656285119516)": 0, "(9.712147219021332, -2.3820571773272383)": 0, "(9.718813396048274, -2.354711483981128)": 7, "(9.721681949326255, -2.3428401729832222)": 0, "(9.727271061752269, -2.31952531592067)": 0, "(9.73479574895681, -2.287739435795179)": 0, "(9.75034381309719, -2.2205394674261734)": 0, "(9.784077640296687, -2.066839308859406)": 0, "(9.787625492787265, -2.0499724907766117)": 0, "(9.794815153026411, -2.015340199084071)": 0, "(9.812100285167032, -1.929426856303457)": 0, "(9.820217046791232, -1.8876803632794734)": 0, "(9.82912012856682, -1.8407600327589055)": 0, "(9.836015204284221, -1.8035534095472916)": 0, "(9.857519446286213, -1.6820553992330816)": 7, "(9.861005004120216, -1.6614994158037093)": 0, "(9.88048400058492, -1.5414395590438907)": 0, "(9.89324304125053, -1.4573064628786778)": 8, "(9.903212344590774, -1.3879428150845892)": 0, "(9.905882428960826, -1.3687561154585415)": 0, "(9.921099714714837, -1.253706684470176)": 4, "(9.959921033551534, -0.8944121004423691)": 0, "(9.964308746940766, -0.8441274759417314)": 0, "(9.983444264414354, -0.5751874645123385)": 0, "(9.991751011492, -0.40609324587906576)": 0, "(9.995899327633232, -0.28635054011036115)": 7, "(9.99948935019956, -0.10105807857648427)": 0, "(9.999508974098774, -0.0990973103474941)": 0, "(9.999653292390809, -0.08327083509637125)": 0, "(9.999769507018808, -0.06789555579582532)": 0, "(9.99991748278216, 0.04062434673560021)": 0, "(9.998341236312855, 0.18213325409143566)": 0, "(9.997714844984525, 0.21377062093768473)": 0, "(9.993615761515038, 0.3572730205294323)": 0, "(9.992434212276311, 0.38891967465004906)": 0, "(9.992337428617892, 0.39139840653991564)": 0, "(9.98148473286735, 0.6082454500741882)": 8, "(9.97678498996948, 0.6810001937735937)": 0, "(9.97374171034068, 0.7242073566393671)": 0, "(9.968431335391537, 0.7939626638476925)": 0, "(9.96050126948914, 0.8879270580995106)": 0, "(9.95844760566944, 0.9106707885600785)": 0, "(9.952851739496865, 0.9699186829802992)": 0, "(9.946963298614172, 1.0285529330193341)": 0, "(9.943415820477629, 1.0623002499647627)": 0, "(9.939682756427132, 1.096679853733613)": 0, "(9.911580609022144, 1.3268646618461963)": 0, "(9.898562549808862, 1.4207249725127882)": 9, "(9.88122751515874, 1.5366661295381707)": 0, "(9.878692590336755, 1.552878844477482)": 0, "(9.876973001968501, 1.563778858529988)": 0, "(9.876113850825236, 1.569195719321824)": 0, "(9.870783154026855, 1.6023856983197398)": 0, "(9.870208016819136, 1.60592456383208)": 0, "(9.86795530717786, 1.6197092503101707)": 0, "(9.86346647545059, 1.6468239394854414)": 0, "(9.859473183546044, 1.670565336326731)": 0, "(9.858202786883167, 1.6780458315221827)": 0, "(9.85638344463181, 1.6886993197096907)": 0, "(9.833642449839168, 1.8164460269221099)": 0, "(9.831472423645545, 1.8281548028263952)": 0, "(9.803361227945246, 1.9733495976181903)": 0, "(9.792196308170746, 2.0280264944638184)": 0, "(9.772159439884971, 2.122474942482724)": 16, "(9.75658041067086, 2.192974849402884)": 0, "(9.726962605352625, 2.3208184922719983)": 0, "(9.668134813638419, 2.5548325239265317)": 0, "(9.667458078822651, 2.557392088477368)": 0, "(9.649092955545678, 2.6258341789303383)": 0, "(9.64458298246265, 2.6423510543438167)": 7, "(9.621181215669795, 2.726329403289834)": 0, "(9.603484006014474, 2.788027070568752)": 0, "(9.53574968521423, 3.011557394594486)": 0, "(9.523478426320276, 3.0501407612456655)": 0, "(9.518283020631214, 3.0663151076110085)": 0, "(9.49956625192987, 3.1238183406201934)": 0, "(9.489704583799451, 3.1536497764044262)": 0, "(9.485699280149774, 3.1656767312165766)": 0, "(9.476812179883742, 3.1921827809834364)": 0, "(9.472543367136089, 3.2048279451050243)": 0, "(9.461837869342583, 3.236297905674727)": 0, "(9.449470089140332, 3.2722339516669945)": 0, "(9.425840434600865, 3.3396904200005384)": 5, "(9.413385453787335, 3.37463691356937)": 0, "(9.408353755599167, 3.388639787511065)": 0, "(9.386278015776107, 3.449316600510622)": 0, "(9.362104829356548, 3.5143979803287517)": 0, "(9.330338314526747, 3.5978864540830267)": 0, "(9.268756589474828, 3.753685027418653)": 12, "(9.245777487264325, 3.8099342062555603)": 0, "(9.199054461858761, 3.9214024286926255)": 0, "(9.195397241511916, 3.929970683197908)": 0, "(9.19423233880885, 3.9326952208379384)": 0, "(9.141106627105195, 4.054647904799312)": 0, "(9.123269023881267, 4.094626029064015)": 0, "(9.108147095084746, 4.128154126761656)": 0, "(9.104584707799045, 4.1360049925636915)": 0, "(9.102493902365758, 4.140604395181243)": 0, "(9.095252506305018, 4.156486719159859)": 0, "(9.08132963738276, 4.186818842175228)": 8, "(9.076505026418708, 4.1972677428770195)": 0, "(9.065526580016126, 4.220927365759936)": 0, "(9.05254459808577, 4.248698188818328)": 0, "(9.012643370475404, 4.3326965594910725)": 0, "(8.97045311433036, 4.419385808412833)": 0, "(8.926572341076266, 4.507361338913512)": 0, "(8.889466904469149, 4.580106784164282)": 0, "(8.881496014091196, 4.595544423861246)": 0, "(8.864875064666826, 4.627525266041058)": 0, "(8.860380153452935, 4.63612591894324)": 0, "(8.858931273677872, 4.638893907846153)": 0, "(8.849390215827167, 4.657069122100552)": 0, "(8.82297552401279, 4.706920745314416)": 0, "(8.812710275903276, 4.726112312777682)": 13, "(8.79366144799821, 4.761461785837416)": 0, "(8.769734914810906, 4.80538755189907)": 0, "(8.749017949064978, 4.843003709160137)": 2, "(8.743554153731983, 4.852861090197841)": 0, "(8.735061016798156, 4.868131985968862)": 0, "(8.66629147468294, 4.989528241811823)": 0, "(8.632066936745044, 5.048506749480783)": 0, "(8.601088894614398, 5.101104765336709)": 0, "(8.596585966339864, 5.1086896287921535)": 0, "(8.561103316082303, 5.167930921690478)": 0, "(8.489602636407678, 5.284566876849965)": 5, "(8.470956425600718, 5.3144046924913315)": 0, "(8.437229001223237, 5.367789748203403)": 0, "(8.428681299355205, 5.381201683072272)": 11, "(8.420581335221657, 5.3938678123325055)": 0, "(8.368111773659793, 5.474916012464151)": 0, "(8.366504258001275, 5.477372225880449)": 0, "(8.307599636232252, 5.566308317374609)": 0, "(8.225751034266388, 5.686564861343396)": 0, "(8.204950641071994, 5.716536099559966)": 0, "(8.190316232136459, 5.737483770574173)": 0, "(8.183303955121808, 5.747480872355103)": 0, "(8.150563136999217, 5.793817441876251)": 0, "(8.113592661268058, 5.84547809225363)": 0, "(8.035610209201177, 5.952223833642496)": 0, "(7.997728054696216, 6.0030280661617015)": 0, "(7.981304876281067, 6.024846261262775)": 0, "(7.931343005672641, 6.090467808499414)": 0, "(7.910713779051656, 6.117238552314454)": 0, "(7.908563073428153, 6.1200188001025495)": 0, "(7.901276334134729, 6.129423487706039)": 12, "(7.89747149308, 6.134325066051583)": 0, "(7.893785598563327, 6.139067431126181)": 0, "(7.845337716661786, 6.200860916963388)": 0, "(7.72110702600642, 6.354880509730634)": 0, "(7.705929458755091, 6.3732763298550354)": 17, "(7.587268669416652, 6.514088895470224)": 0, "(7.560048576176807, 6.54566005272555)": 0, "(7.558589284199931, 6.547345113309515)": 0, "(7.527553106411722, 6.583004194906092)": 0, "(7.508875441515255, 6.6043008414069915)": 0, "(7.487644784477443, 6.628361455253308)": 0, "(7.4805423827666315, 6.636375943211185)": 0, "(7.371116728362084, 6.757709536289691)": 0, "(7.366722303363616, 6.762499723114601)": 0, "(7.340971300946118, 6.79044478356797)": 0, "(7.31528043315002, 6.818113535602971)": 0, "(7.299400474570213, 6.835111755622153)": 0, "(7.293681444150142, 6.8412141459875295)": 0, "(7.28373623630925, 6.851801692976495)": 0, "(7.221311830025615, 6.917561380539539)": 0, "(7.0439684595387275, 7.098063703646483)": 0, "(7.031712884288692, 7.110204913568131)": 0, "(6.979614025961868, 7.161353786023729)": 10, "(6.95254727622291, 7.187634268094431)": 0, "(6.876234737374878, 7.260674613045199)": 0, "(6.8705981880100655, 7.266008569972431)": 0, "(6.863093518502111, 7.273097507685038)": 0, "(6.850584860740445, 7.284880717334623)": 0, "(6.804188747983745, 7.328234131208649)": 0, "(6.773469655191222, 7.356637059839483)": 0, "(6.7210124484912175, 7.4045926064319065)": 0, "(6.708244707288615, 7.416161604707268)": 0, "(6.657393317843996, 7.4618438881771105)": 0, "(6.596418524344513, 7.515800865622011)": 9, "(6.515943508292201, 7.585675988120288)": 0, "(6.510212514624821, 7.590595036913931)": 0, "(6.468424005832194, 7.626237006595965)": 0, "(6.421808993733171, 7.665531243691317)": 0, "(6.384000673314806, 7.697047187273579)": 0, "(6.227356691525651, 7.8243228867749774)": 0, "(6.219383548253751, 7.830662058837079)": 0, "(6.191141262718182, 7.853010242261773)": 0, "(6.181428859530902, 7.860657558662538)": 0, "(6.16378468440575, 7.874500515225403)": 0, "(6.058629756224211, 7.95569013203723)": 0, "(6.0527462453747445, 7.960167265146)": 0, "(6.044234997596317, 7.966631866343007)": 21, "(5.740508871928384, 8.188196253834633)": 0, "(5.685860435958343, 8.226237967795704)": 0, "(5.632439116049449, 8.262906849529172)": 0, "(5.5954362814238054, 8.288008978067419)": 0, "(5.455663685134988, 8.380676211064314)": 0, "(5.391927787684734, 8.4218237177225)": 0, "(5.259694716951226, 8.505034478735249)": 5, "(5.22970790073604, 8.523506043464687)": 0, "(5.197233999032915, 8.543345876136371)": 0, "(5.160521105748078, 8.565571896676172)": 0, "(5.155992713815348, 8.568298497081148)": 0, "(5.1402552259566665, 8.577748901199262)": 0, "(5.042931818411281, 8.635325047434815)": 0, "(5.036582819596487, 8.639029662024868)": 0, "(4.890043767606788, 8.722813304828323)": 8, "(4.779630751622406, 8.783799284941878)": 0, "(4.775445436948301, 8.786075396827053)": 0, "(4.635512861782393, 8.860700903892987)": 0, "(4.62175783200199, 8.867883318037528)": 0, "(4.546161298760232, 8.906874729424159)": 0, "(4.484366441654076, 8.938146206958505)": 0, "(4.475263867894434, 8.942707269765604)": 0, "(4.417301250852975, 8.971479792052856)": 0, "(4.373998887521285, 8.992671112186999)": 0, "(4.321131317479546, 9.018194061845058)": 11, "(4.114908358390702, 9.114138972061284)": 2, "(4.105725398707728, 9.118279385410728)": 0, "(3.9694697926138613, 9.178415416918439)": 0, "(3.869529151532024, 9.220994748151842)": 0, "(3.8457925260667154, 9.23091977250639)": 0, "(3.7636887640353445, 9.264698963672489)": 0, "(3.6614656568472164, 9.305571946083079)": 0, "(3.661055270227742, 9.30573341055597)": 0, "(3.57896211292235, 9.337613731262735)": 0, "(3.5757550498803883, 9.338842317078434)": 0, "(3.574043478764049, 9.339497481765502)": 0, "(3.5573858162058003, 9.345855025339189)": 0, "(3.5528494644793547, 9.347580472119445)": 0, "(3.4820545180738547, 9.374182435453315)": 0, "(3.4265647287212073, 9.394607717189887)": 0, "(3.3560272221567162, 9.420036161509312)": 11, "(3.253815394819278, 9.455828116904254)": 0, "(3.2299526606291162, 9.464005801461392)": 0, "(3.119397318867548, 9.501018912045273)": 0, "(3.085545329979836, 9.512066548160794)": 0, "(3.0379466711528655, 9.527375295601155)": 0, "(2.9903077633293873, 9.542434672586026)": 0, "(2.9309575211876764, 9.560830926702627)": 0, "(2.8987198953241475, 9.570654260208752)": 11, "(2.8624365344718172, 9.58156861302579)": 0, "(2.7191487272028474, 9.62321309123679)": 0, "(2.6209097356609092, 9.650431708349522)": 0, "(2.563289808499075, 9.665895993525108)": 0, "(2.476392479409247, 9.688523122123687)": 0, "(2.4118967481892732, 9.70477996020899)": 0, "(2.3696317437968815, 9.715186328567773)": 0, "(2.348340600933338, 9.720354747744961)": 9, "(2.1109813654109355, 9.774648723861528)": 0, "(2.0854280240207363, 9.780132409974263)": 0, "(2.0327047948437613, 9.791226236637533)": 0, "(1.991057740068332, 9.799780052415153)": 0, "(1.9653148682845631, 9.804975138596712)": 0, "(1.8908519738019491, 9.81960685634457)": 0, "(1.814334909283659, 9.834032175916176)": 0, "(1.8139139250221326, 9.834109836310088)": 0, "(1.800354215078127, 9.836601277893214)": 0, "(1.703049004163211, 9.853914150702689)": 0, "(1.6660098176952047, 9.860243977069898)": 0, "(1.5307088784508285, 9.882152110215255)": 0, "(1.467218732431283, 9.891777857958736)": 13, "(1.4512404698813453, 9.894134681647433)": 0, "(1.4393820059300093, 9.895866785734583)": 0, "(1.3849732280292408, 9.903628080539084)": 0, "(1.2808078533404064, 9.917637382099706)": 0, "(1.2685997547885655, 9.919206352433163)": 0, "(1.24337074020741, 9.92240037503003)": 0, "(1.1817880662423188, 9.929923311208766)": 0, "(1.1653049380594758, 9.931871143008964)": 0, "(1.1298891530511972, 9.935962484924007)": 10, "(1.073407386742019, 9.942222919553135)": 0, "(1.0665542508728019, 9.942960425846277)": 1, "(0.8611072777770713, 9.9628557279607)": 0, "(0.7837078646956042, 9.969242798869644)": 0, "(0.7714082305467524, 9.97020207126439)": 0, "(0.7218256565904007, 9.973914363051643)": 0, "(0.7150223146526952, 9.974404397734668)": 0, "(0.7040098841882768, 9.975187721690514)": 0, "(0.6477365738111117, 9.97899981616131)": 0, "(0.6414156689636118, 9.979408095654168)": 0, "(0.611962164622418, 9.981257551484713)": 0, "(0.4872529332889155, 9.98812217481351)": 10, "(0.48605345990175475, 9.988180616814933)": 0, "(0.4773072004960383, 9.988602396549512)": 0, "(0.45859269603395997, 9.989479102492998)": 0, "(0.40380692467280876, 9.99184367209507)": 0, "(0.33349639636206324, 9.994437460588442)": 0, "(0.24666780548766143, 9.996957286781608)": 0, "(0.2280014778582709, 9.997400428416102)": 0, "(0.2031759289963349, 9.99793576404032)": 0, "(0.1164845895588759, 9.999321544004639)": 10, "(0.002835608578156995, 9.999999597966193)": 3, "(-0.1242836673364265, 9.999227648675342)": 0, "(-0.31149279074958514, 9.99514743469605)": 0, "(-0.39307527669677406, 9.992271604937976)": 3, "(-0.47536151393423026, 9.988695181607564)": 0, "(-0.47697931080706224, 9.988618059424539)": 0, "(-0.5040389079357581, 9.987289160692551)": 0, "(-0.6758267614905181, 9.97713677306537)": 0, "(-0.7587844870221023, 9.971170748826571)": 0, "(-0.7690479912318079, 9.970384405186307)": 0, "(-0.7705105151396756, 9.970271488081915)": 0, "(-0.7916000759257021, 9.968619228348249)": 9, "(-1.0320195208611946, 9.94660423001546)": 0, "(-1.1281543640864236, 9.936159606749117)": 0, "(-1.1529402366377763, 9.933314090007505)": 0, "(-1.1700030176857326, 9.931318791510334)": 0, "(-1.184277870377087, 9.929626676050571)": 0, "(-1.2572576821453187, 9.920650337588086)": 0, "(-1.311107608969027, 9.913677261122812)": 6, "(-1.4303113210241813, 9.89718189814404)": 0, "(-1.4899129042234638, 9.888385082399877)": 0, "(-1.5112333758618386, 9.885149148276987)": 0, "(-1.598707182018847, 9.871379607033727)": 0, "(-1.6328062117706892, 9.865796667010883)": 0, "(-1.6408512418730659, 9.86446183033031)": 0, "(-1.6834275873764801, 9.857285202227834)": 7, "(-1.6922645159823828, 9.855771953933742)": 0, "(-1.771063120358145, 9.841917263608108)": 0, "(-1.7868668063239683, 9.83906027100442)": 0, "(-1.8718997661580212, 9.823237310859264)": 5, "(-2.0200004619070127, 9.793855121140778)": 0, "(-2.101253619622056, 9.776744510624443)": 0, "(-2.110696641772657, 9.774710209843033)": 3, "(-2.2180783209710064, 9.750903986915183)": 0, "(-2.280962413459933, 9.736385903834288)": 2, "(-2.419107506995493, 9.702985049437006)": 0, "(-2.4706615419125333, 9.68998614783914)": 0, "(-2.4794104645855244, 9.687751222451151)": 0, "(-2.5077876068449734, 9.6804442728087)": 3, "(-2.527216735557317, 9.675390202545788)": 0, "(-2.577550585265341, 9.662102927437603)": 3, "(-2.7512683885379756, 9.614079376322605)": 0, "(-2.751290594557566, 9.614073021581389)": 0, "(-2.7572374591072606, 9.612369197762627)": 3, "(-3.0093181902670167, 9.536456576198942)": 0, "(-3.0224159305071168, 9.53231356717858)": 2, "(-3.184685819943663, 9.479334165871027)": 1, "(-3.248047328238138, 9.457810981063487)": 1, "(-3.4631449814724125, 9.381184724612476)": 1, "(-3.535875320320706, 9.354014417304846)": 1, "(-3.626824163638576, 9.31912798957324)": 1, "(-3.665736811718656, 9.303890241571573)": 1, "(-3.7272900030536658, 9.279402417889646)": 1, "(-3.8068204600371525, 9.247059964390981)": 2, "(-3.848091427262295, 9.229961666628439)": 0, "(-4.072544467785209, 9.13314740699569)": 3, "(-4.14050301292326, 9.102540019136056)": 0, "(-4.217141801175224, 9.06728818494155)": 0, "(-4.3055293521958236, 9.025653272610256)": 6, "(-4.346201019460531, 9.006138834064254)": 0, "(-4.3608682822246125, 8.999045939714241)": 0, "(-4.440235001770107, 8.960151401011906)": 0, "(-4.508982467608235, 8.925753587613851)": 4, "(-4.515532248832408, 8.922441846812706)": 0, "(-4.528270827703649, 8.915983586288622)": 0, "(-4.625342229445851, 8.8660142826698)": 7, "(-4.656974530190261, 8.849439995003028)": 0, "(-4.6578246844298326, 8.848992553342791)": 0, "(-4.690255923460762, 8.831845751168961)": 0, "(-4.715125047053225, 8.818593753578362)": 0, "(-4.77694312511161, 8.785261201549384)": 0, "(-4.792429366475861, 8.77682293129694)": 0, "(-4.849543268429086, 8.74539479312593)": 0, "(-4.927505025740739, 8.7017063970982)": 0, "(-5.028433638648552, 8.643775514305522)": 3, "(-5.0542905044149276, 8.628681677810413)": 0, "(-5.087274802257348, 8.609276106985849)": 0, "(-5.094379907382844, 8.605073698653252)": 0, "(-5.318900334137266, 8.468134342079988)": 4, "(-5.407657206374499, 8.41173249327069)": 0, "(-5.4925024391859, 8.356579261608001)": 0, "(-5.532823774518856, 8.329937639629659)": 0, "(-5.774106357761534, 8.164538919575179)": 8, "(-5.800361919182567, 8.145907046271565)": 0, "(-5.851771013464946, 8.109055185776667)": 0, "(-5.877546915747174, 8.090391971541976)": 0, "(-5.928936949674467, 8.052807376734206)": 0, "(-5.99313827187106, 8.005141701071528)": 0, "(-6.017325911991607, 7.986976203099292)": 0, "(-6.187491604531887, 7.85588617813722)": 3, "(-6.226766313716488, 7.824792730441209)": 0, "(-6.35722752885883, 7.719174706295968)": 4, "(-6.406826422200186, 7.6780580354538595)": 0, "(-6.472369727995264, 7.622888566949573)": 0, "(-6.565000296595091, 7.543259978663493)": 0, "(-6.757824714274481, 7.371011133565125)": 15, "(-6.832170467905777, 7.302153565728138)": 0, "(-6.864714149458162, 7.2715678946310405)": 0, "(-6.882071406606894, 7.255142531636701)": 0, "(-6.892811139007503, 7.244939930874105)": 0, "(-7.00335885715691, 7.138134540472171)": 0, "(-7.004917823659773, 7.136604674757712)": 0, "(-7.057547937488715, 7.084561885540192)": 0, "(-7.110829313597489, 7.031081458273872)": 0, "(-7.1615128016334015, 6.979450866081149)": 0, "(-7.215914213277273, 6.923191609844628)": 0, "(-7.222764192981062, 6.916044925576367)": 0, "(-7.233948413482838, 6.904345758366184)": 0, "(-7.337210165764012, 6.794508590281511)": 0, "(-7.540282308150599, 6.568420107863921)": 0, "(-7.564638057151522, 6.540355576289016)": 14, "(-7.612839186103795, 6.484186882448909)": 0, "(-7.653839659248628, 6.435739154946605)": 0, "(-7.685422922670937, 6.3979898796171994)": 0, "(-7.715001575063126, 6.362291308701095)": 0, "(-7.756846335524936, 6.3112070895394785)": 0, "(-7.845783018962059, 6.200297478296229)": 0, "(-7.851327682659635, 6.193274870333345)": 0, "(-7.88290808847639, 6.153028528182971)": 0, "(-7.887592013168363, 6.147023038333486)": 0, "(-7.8880052429009595, 6.146492763191621)": 0, "(-7.908103257314605, 6.120612949015005)": 16, "(-8.004012024544865, 5.994646904609245)": 0, "(-8.004912609065292, 5.993444261960523)": 0, "(-8.020922892220877, 5.972001001092268)": 0, "(-8.062836002370213, 5.915291674878149)": 0, "(-8.081401286510355, 5.88990265169033)": 0, "(-8.104584152823813, 5.857961736798656)": 0, "(-8.175614406146284, 5.758413764398436)": 0, "(-8.1846249494059, 5.7455995716341475)": 0, "(-8.188421851114532, 5.74018706909366)": 0, "(-8.204525866561786, 5.717145730600069)": 1, "(-8.241623787669276, 5.663535763330528)": 0, "(-8.31403073215544, 5.556698028935426)": 0, "(-8.353967591217511, 5.496473913782134)": 0, "(-8.361031073860145, 5.4857232323500495)": 0, "(-8.372062605070797, 5.468872620273321)": 0, "(-8.393616619926217, 5.435733624608403)": 0, "(-8.39892251018529, 5.427531728871128)": 0, "(-8.402942342809327, 5.421306114159401)": 9, "(-8.429436823524957, 5.380018107609071)": 0, "(-8.50298856992698, 5.263001556117108)": 12, "(-8.564004337553786, 5.163122089042629)": 0, "(-8.610121912920315, 5.0858431596589195)": 0, "(-8.61709516966078, 5.074019199511256)": 0, "(-8.618900383247917, 5.070952196939831)": 0, "(-8.637291721577027, 5.039562651299908)": 0, "(-8.640763420483605, 5.033607802683126)": 0, "(-8.65302994018577, 5.012491681214911)": 0, "(-8.691230787083624, 4.9459586942927185)": 0, "(-8.747884372981437, 4.845050979808902)": 0, "(-8.774272561843539, 4.797097144157039)": 0, "(-8.825225646969406, 4.702700530554057)": 0, "(-8.841966020195843, 4.671149419329475)": 0, "(-8.850523791560482, 4.6549144584000555)": 0, "(-8.886273782999616, 4.5862989712374524)": 0, "(-8.945949727080484, 4.468778745982913)": 0, "(-8.951644201445463, 4.457360888544681)": 0, "(-9.037055780446485, 4.281544443433795)": 11, "(-9.07029366106927, 4.210673687424211)": 0, "(-9.079442349077508, 4.190910000200186)": 0, "(-9.090588165674381, 4.166678149569618)": 0, "(-9.138570637676228, 4.060360415061932)": 0, "(-9.152873682454462, 4.028014815393868)": 0, "(-9.19727531368546, 3.9255734363621393)": 0, "(-9.198875040680154, 3.921823298665012)": 0, "(-9.235778291458224, 3.834109981603163)": 0, "(-9.289011314459557, 3.703278115378635)": 0, "(-9.31518651745226, 3.6369355431565804)": 0, "(-9.359023240067945, 3.522596200512925)": 14, "(-9.3711346819756, 3.490248525860885)": 0, "(-9.403805609276331, 3.4012409592592845)": 0, "(-9.451862437110853, 3.265317208164149)": 0, "(-9.453010512855403, 3.2619920667967977)": 0, "(-9.465381076265533, 3.22592019136778)": 0, "(-9.501347426331037, 3.1183965565900365)": 0, "(-9.513500442487778, 3.0811214404474327)": 0, "(-9.534956395538492, 3.014068103938534)": 0, "(-9.539778442961735, 2.998770958109767)": 0, "(-9.570139567592248, 2.9004187037055993)": 0, "(-9.611734820550172, 2.7594480860170867)": 0, "(-9.62130507478007, 2.725892268232778)": 0, "(-9.646762863471414, 2.634381569922774)": 15, "(-9.694952225189247, 2.451102068722975)": 0, "(-9.701352316139914, 2.4256469731036123)": 0, "(-9.713066171933844, 2.3783072845270525)": 0, "(-9.713392926417441, 2.376972414022428)": 0, "(-9.716280105287469, 2.3651428953860094)": 0, "(-9.727778126797132, 2.317397832873606)": 0, "(-9.746178095762472, 2.238752448503365)": 0, "(-9.74691894587275, 2.235524784605806)": 0, "(-9.758704406878449, 2.1835036750990606)": 0, "(-9.77225049902351, 2.1220556506215336)": 0, "(-9.774088524946729, 2.113573634038964)": 0, "(-9.785705598375092, 2.0591177581504185)": 0, "(-9.816262946909493, 1.9081356757662036)": 0, "(-9.817279284486153, 1.9028997478582659)": 0, "(-9.820935759237354, 1.883937582016187)": 0, "(-9.843908969977296, 1.7599591446395946)": 9, "(-9.887911144766141, 1.4930549866664347)": 0, "(-9.899088902605454, 1.417052891854617)": 0, "(-9.901151793129038, 1.4025666363555072)": 0, "(-9.9116119718292, 1.326630362946682)": 11, "(-9.913042487053243, 1.3158984192851815)": 0, "(-9.928723720626333, 1.1918243492528484)": 0, "(-9.936776172302567, 1.122710693616103)": 0, "(-9.939987542275235, 1.0939139177344375)": 0, "(-9.94034594325354, 1.0906523407772415)": 0, "(-9.948028880002594, 1.0181951692255822)": 0, "(-9.958064172916574, 0.9148540474170557)": 0, "(-9.959167412330634, 0.9027648936304052)": 0, "(-9.964263698624615, 0.8446590698451678)": 0, "(-9.970829499906772, 0.7632555822192651)": 0, "(-9.980346827968754, 0.6266396041218893)": 5, "(-9.98562334637782, 0.5360283427900584)": 0, "(-9.986101212057411, 0.5270508348779362)": 0, "(-9.987540930941718, 0.49902520253376464)": 0, "(-9.988170591046218, 0.48625944120340014)": 0, "(-9.989045029117316, 0.4679523546972045)": 0, "(-9.989338079717216, 0.4616543394268167)": 0, "(-9.99236901858333, 0.3905910859914683)": 0, "(-9.99425487624684, 0.33892398648704547)": 0, "(-9.994353990325735, 0.3359885653710331)": 0}

==> figs/circle/1000_p2_circle_hull.json <==
{"(-9.99872613773571, 0.15961084725274952)": 26, "(-9.999906527005049, -0.04323715025076772)": 0, "(-9.999681450839352, -0.07981780339878863)": 0, "(-9.996420835778293, -0.26752658562769827)": 0, "(-9.991888764418594, -0.402689606875359)": 0, "(-9.986735714124103, -0.5148881201175005)": 0, "(-9.98229069902792, -0.5948717509687729)": 0, "(-9.981800083558994, -0.6030481671157398)": 0, "(-9.981721822474297, -0.6043421702482664)": 0, "(-9.980231694101265, -0.6284706294303807)": 0, "(-9.977505816542237, -0.6703563834751058)": 0, "(-9.97650554110261, -0.6850818844115878)": 0, "(-9.975295811998006, -0.7024766637654326)": 0, "(-9.970771660837121, -0.7640107901380415)": 0, "(-9.965784368082927, -0.826524003809925)": 0, "(-9.961586309730436, -0.8756701398307228)": 0, "(-9.959235281192024, -0.9020158612020382)": 0, "(-9.958672983806027, -0.9082028416669656)": 0, "(-9.956824118902176, -0.9282529101747496)": 0, "(-9.956493032069897, -0.9317974577898182)": 0, "(-9.946275771457621, -1.0351803118853695)": 0, "(-9.945107234802542, -1.046347020963001)": 0, "(-9.93851133129802, -1.1072454640507043)": 0, "(-9.937634993003073, -1.1150832909880841)": 0, "(-9.923506860720005, -1.2345086412184416)": 0, "(-9.908136935794978, -1.3523396250703084)": 0, "(-9.903378275983012, -1.3867583505383236)": 0, "(-9.89803539128857, -1.424392990996136)": 0, "(-9.896871234338363, -1.432459343550757)": 0, "(-9.892883181353186, -1.4597473617373906)": 0, "(-9.864866196905803, -1.6384184194354214)": 0, "(-9.854278744808306, -1.70093809987878)": 0, "(-9.849420841782765, -1.7288461705586393)": 0, "(-9.837177154978422, -1.7972049470137441)": 0, "(-9.8334784410116, -1.8173336925727395)": 0, "(-9.791912351192831, -2.029397079567549)": 0, "(-9.787004085797989, -2.0529371701475614)": 0, "(-9.786826616947991, -2.0537830386382896)": 0, "(-9.775954030233416, -2.1049282170095536)": 0, "(-9.750344596700483, -2.220536026637205)": 0, "(-9.736664367525519, -2.279773452376108)": 0, "(-9.712472986548466, -2.380728561925173)": 0, "(-9.708381336494813, -2.3973593441950256)": 0, "(-9.683443515502168, -2.4961814201053167)": 0, "(-9.661965188142885, -2.5780668538878193)": 0, "(-9.653514233445515, -2.6095330893983464)": 0, "(-9.616223210050917, -2.743765874574224)": 0, "(-9.57654477155445, -2.879199582941949)": 0, "(-9.528570220468712, -3.0341966899983306)": 0, "(-9.48775268918798, -3.1595171955231103)": 0, "(-9.467425279214876, -3.219915927859472)": 0, "(-9.378608030950833, -3.470116914714049)": 0, "(-9.35771248429698, -3.526076723673555)": 0, "(-9.329651845706096, -3.599666156452961)": 0, "(-9.329269880166912, -3.6006559823191133)": 0, "(-9.272234514000806, -3.745085728975005)": 0, "(-9.242537134561456, -3.81778827546166)": 0, "(-9.237197790354047, -3.8306888390834253)": 0, "(-9.233911424766292, -3.838603886775833)": 0, "(-9.137366835495598, -4.063068706480999)": 0, "(-9.131020517901803, -4.077310915500105)": 0, "(-9.068535102890932, -4.214459762251262)": 0, "(-8.962714323181466, -4.435059408963739)": 0, "(-8.927289347550612, -4.505941067647174)": 0, "(-8.902786666152597, -4.554161786429587)": 0, "(-8.791178658041101, -4.76604425099082)": 0, "(-8.78065950146896, -4.785396401476358)": 0, "(-8.730540865884269, -4.8762338119828454)": 0, "(-8.71510186566312, -4.903774002858938)": 0, "(-8.669158972727555, -4.984544382947887)": 0, "(-8.664162952584583, -4.993223440930797)": 0, "(-8.62485986817736, -5.0608094465513735)": 0, "(-8.622948831059885, -5.064064914367014)": 0, "(-8.609692196774686, -5.086570581128024)": 0, "(-8.601226226012775, -5.1008732006343775)": 0, "(-8.457507768559564, -5.335781324675388)": 0, "(-8.453252178094035, -5.342520717184768)": 0, "(-8.408219794878432, -5.413117390285795)": 0, "(-8.349445010628564, -5.503341531695975)": 0, "(-8.292829789958578, -5.588289011385824)": 0, "(-8.247858887013532, -5.654451678095051)": 0, "(-8.234779086016644, -5.673483357206829)": 0, "(-8.234037307003378, -5.674559861951989)": 0, "(-8.205965740326388, -5.715078850601244)": 0, "(-8.184516593781622, -5.745753921472209)": 0, "(-8.135867202618892, -5.814435902247979)": 0, "(-8.069200869433363, -5.906606244598996)": 0, "(-7.963865686791256, -6.047879241746549)": 0, "(-7.929495346296816, -6.092873177168316)": 0, "(-7.872180158731603, -6.166747890782666)": 0, "(-7.845204571158662, -6.201029369118584)": 0, "(-7.796094611066613, -6.262659883412007)": 0, "(-7.769669581158162, -6.295413775092591)": 0, "(-7.750679489341298, -6.318778952733203)": 0, "(-7.7480962897273296, -6.321946210235707)": 0, "(-7.699798377169215, -6.380682169716833)": 94, "(-7.593440762670368, -6.506893066880388)": 0, "(-7.398899134049683, -6.727279658536491)": 0, "(-7.395161417057941, -6.731388238369376)": 0, "(-7.394312724739338, -6.7323205010425555)": 0, "(-7.368820143670116, -6.76021373110655)": 0, "(-7.351187411002005, -6.779383721867767)": 0, "(-7.292518062427372, -6.842454260656081)": 0, "(-7.289363988370793, -6.845814242662668)": 0, "(-7.255809281136975, -6.881368444994538)": 0, "(-7.250331179313206, -6.8871400298148995)": 0, "(-7.2462849290819085, -6.891397153448668)": 0, "(-7.212433717008794, -6.92681744221361)": 0, "(-7.190786446225102, -6.949287034278075)": 0, "(-7.158333707143505, -6.982711402970418)": 0, "(-7.0926077049312335, -7.049462103164332)": 0, "(-7.07302423898166, -7.0691108432940775)": 0, "(-7.061262764320734, -7.0808592821223)": 0, "(-6.976052121624847, -7.16482357049868)": 0, "(-6.888825731599124, -7.248729546593513)": 0, "(-6.841682324882645, -7.293242280727305)": 0, "(-6.815763705945203, -7.317469856768808)": 0, "(-6.803173051434974, -7.329177063779325)": 0, "(-6.779647940674093, -7.350943735365786)": 0, "(-6.644680488190446, -7.473166745755186)": 0, "(-6.632173594813564, -7.484268394990772)": 0, "(-6.619908611858894, -7.49511907648147)": 0, "(-6.547336880791009, -7.558596415303165)": 0, "(-6.505546554248098, -7.5945943953914155)": 0, "(-6.490821465440816, -7.607183230590199)": 0, "(-6.472174675808618, -7.6230541757107835)": 0, "(-6.439138224975966, -7.65098025874158)": 0, "(-6.422969598576046, -7.6645587958973795)": 0, "(-6.321764776099168, -7.748244324727496)": 0, "(-6.287043137304713, -7.776444469657693)": 0, "(-6.284824423147928, -7.778237716231313)": 0, "(-6.233323958529217, -7.819569836507991)": 0, "(-6.192435028237804, -7.851990093030777)": 0, "(-6.1441892354955225, -7.889799657685925)": 0, "(-6.123489071216683, -7.905876396370605)": 0, "(-6.075711446610924, -7.942652605869211)": 0, "(-6.026221663302541, -7.980266440711309)": 0, "(-6.00036067832485, -7.9997294785519415)": 0, "(-5.919117331418861, -8.0600279166326)": 0, "(-5.842253674149233, -8.115914736299896)": 0, "(-5.8150066051343865, -8.13545930985113)": 0, "(-5.761217195302984, -8.173639117831494)": 0, "(-5.755699159822236, -8.17752573714211)": 0, "(-5.605727261465896, -8.281051978466145)": 0, "(-5.5718466958531625, -8.303886102175907)": 0, "(-5.537816949728201, -8.326618967582403)": 0, "(-5.450202691491109, -8.384228683764718)": 0, "(-5.405773935318339, -8.412942895338876)": 0, "(-5.403405669777075, -8.41446416403451)": 0, "(-5.3843224898145925, -8.426688040130404)": 0, "(-5.376897872393669, -8.431427475217255)": 0, "(-5.3089688971630045, -8.474364238629105)": 0, "(-5.301917456439095, -8.478777699946283)": 0, "(-5.297185464615617, -8.481734855173501)": 0, "(-5.249967451683701, -8.511042342525487)": 0, "(-5.2217945644274195, -8.528356320353662)": 0, "(-5.197957290562402, -8.542905829136194)": 0, "(-5.064915314479227, -8.622449353701871)": 0, "(-5.054710659927951, -8.628435556021191)": 0, "(-5.0285670417045925, -8.643697906977218)": 0, "(-5.020303311148274, -8.648500139566032)": 0, "(-5.016781988524727, -8.65054324765872)": 0, "(-5.012022730978875, -8.653301574783526)": 0, "(-4.982762129951345, -8.670183478815355)": 0, "(-4.9436538438717035, -8.69254201439214)": 0, "(-4.934480788348862, -8.697752545883102)": 0, "(-4.9194474265230355, -8.706264240055887)": 0, "(-4.904686861539048, -8.71458815953148)": 0, "(-4.902371498460601, -8.71589087191213)": 0, "(-4.764048463168694, -8.792260360145166)": 0, "(-4.701838593327942, -8.825684893666434)": 0, "(-4.697330102359709, -8.828085291243246)": 0, "(-4.627624332243139, -8.864823350729061)": 0, "(-4.59451575905263, -8.882028199674725)": 0, "(-4.520509092886655, -8.91992138648817)": 0, "(-4.511804589118961, -8.924327389198867)": 0, "(-4.483971314075904, -8.938344435886568)": 0, "(-4.456111962626731, -8.952265979992717)": 0, "(-4.43250076422212, -8.96397997405005)": 0, "(-4.383799998627218, -8.987897283126683)": 0, "(-4.356397578207555, -9.001211037443092)": 0, "(-4.255382359796622, -9.049404453992082)": 0, "(-4.228786028923029, -9.061863424350722)": 0, "(-4.160590273256106, -9.093376082516697)": 0, "(-4.1555067263344645, -9.095700294501189)": 0, "(-4.13730268839395, -9.103995082633128)": 0, "(-4.077857081789233, -9.130776616504283)": 0, "(-4.044195950175847, -9.14573557001192)": 0, "(-4.023472516460094, -9.154871321285203)": 0, "(-3.9531620407700347, -9.185450989440577)": 0, "(-3.905786450314917, -9.205695639360256)": 0, "(-3.820283886930508, -9.241505885041633)": 0, "(-3.7710961852726297, -9.261686323851734)": 0, "(-3.667274583385582, -9.303284212043298)": 0, "(-3.6223585595654284, -9.320864684456216)": 0, "(-3.441191423487297, -9.389259906239547)": 0, "(-3.3853397143919053, -9.409541700750411)": 0, "(-3.3830057918138654, -9.410381066277488)": 0, "(-3.34210722527671, -9.424983782201071)": 0, "(-3.335780916577825, -9.427224707017183)": 0, "(-3.3034398587327964, -9.438606099405538)": 0, "(-3.2892681009108977, -9.443554169926173)": 0, "(-3.2610099816900617, -9.453349348210812)": 0, "(-3.183536155354821, -9.47972033066106)": 0, "(-3.088549015573907, -9.511091681736511)": 0, "(-3.0393468184611296, -9.526928724258946)": 0, "(-3.003332130264241, -9.538343468093526)": 0, "(-2.9697321864766897, -9.548858085687753)": 0, "(-2.9486311950967616, -9.555395024555617)": 0, "(-2.891145041208741, -9.572945228647981)": 0, "(-2.8907775960653304, -9.57305619382268)": 0, "(-2.8822146223520524, -9.575637778795729)": 0, "(-2.8814699382156617, -9.575861893070483)": 0, "(-2.7730939901252594, -9.60780670714868)": 0, "(-2.7560810630130472, -9.612700826203888)": 0, "(-2.7415287875088183, -9.616861229489611)": 0, "(-2.711498827983251, -9.625371374957199)": 0, "(-2.6785715917021333, -9.634586354801451)": 0, "(-2.662548346733484, -9.639026729981964)": 0, "(-2.539916677810023, -9.672064064602885)": 266, "(-2.5097105485905615, -9.679945917322744)": 0, "(-2.315787585415635, -9.728161586817667)": 0, "(-2.2470298109222506, -9.744273037473176)": 0, "(-2.238789031096451, -9.74616969246084)": 0, "(-2.1938092548094428, -9.756392824887303)": 0, "(-2.0216952972085043, -9.793505405381927)": 0, "(-2.0038639757571346, -9.797169446664828)": 0, "(-1.9040886212553865, -9.817048768464264)": 0, "(-1.9038252463928542, -9.81709984828499)": 0, "(-1.8927665228021588, -9.819237999466122)": 0, "(-1.868404378551366, -9.823902741691313)": 0, "(-1.7967093417035798, -9.837267686783516)": 0, "(-1.7559240159928284, -9.844629543566361)": 0, "(-1.755698020011902, -9.844669850356906)": 0, "(-1.642115063391404, -9.864251523485349)": 0, "(-1.6174617681872403, -9.868323942212914)": 0, "(-1.5862845994407189, -9.87338347121073)": 0, "(-1.5763677894279267, -9.874971624893618)": 0, "(-1.5272184883271362, -9.88269212759923)": 0, "(-1.5259172055322392, -9.882893133180216)": 0, "(-1.5047503643057059, -9.886138090332434)": 0, "(-1.3253861133709293, -9.911778430255769)": 0, "(-1.3165060058399114, -9.91296181454299)": 0, "(-1.3151865315229256, -9.913136959978951)": 0, "(-1.3106028764776567, -9.91374400013277)": 0, "(-1.2053285063261256, -9.927093390909427)": 0, "(-1.1927914705614766, -9.928607581516948)": 0, "(-1.1232491490911665, -9.936715319916637)": 0, "(-1.0965028686486267, -9.939702282213755)": 0, "(-1.0723486413981622, -9.942337169463299)": 0, "(-0.9791092733837579, -9.951951820159396)": 0, "(-0.8140614614176546, -9.966810118439827)": 0, "(-0.8099114643351215, -9.967148208988295)": 0, "(-0.650784174619801, -9.978801529144892)": 0, "(-0.6070040844213974, -9.981560300949733)": 0, "(-0.5980954885708554, -9.982098065364376)": 0, "(-0.5859197434155131, -9.982820145343496)": 0, "(-0.5069944433751066, -9.987139562176287)": 0, "(-0.4937354479151548, -9.98780382804308)": 0, "(-0.4619481214852013, -9.989324498336025)": 0, "(-0.41255738011660453, -9.991486196162777)": 0, "(-0.41156642861982334, -9.991527064209611)": 0, "(-0.3813728166259437, -9.992725092523)": 0, "(-0.37115491461949013, -9.993109827744005)": 0, "(-0.348418439942106, -9.993928386310776)": 0, "(-0.33382233832983577, -9.994426579170613)": 0, "(-0.20554252145894591, -9.997887390437656)": 0, "(-0.18774574705312885, -9.998237421389005)": 0, "(-0.12298944620354275, -9.999243651202953)": 0, "(-0.06628598663936033, -9.99978030598549)": 0, "(-0.04344929828815663, -9.999905607478416)": 0, "(0.05911197816471187, -9.999825287175643)": 0, "(0.13786437917820452, -9.999049625487105)": 0, "(0.1924919340718375, -9.99814717111712)": 0, "(0.20674182460666685, -9.997862662487332)": 0, "(0.2574148764013673, -9.996686330049938)": 0, "(0.31542768158913376, -9.995024030870926)": 0, "(0.3427314231979286, -9.994125032815665)": 0, "(0.41828284607819977, -9.991248143284036)": 0, "(0.4572747161653491, -9.989539520616347)": 0, "(0.5587517808066309, -9.984377619433541)": 0, "(0.6096390945799224, -9.981399710178918)": 0, "(0.6410982122370252, -9.979428494771955)": 0, "(0.7882579902415321, -9.968884056945411)": 0, "(0.7978966107151548, -9.968117224361341)": 0, "(0.8468270394313618, -9.964079684812237)": 0, "(0.9521038621186835, -9.95457172538019)": 0, "(0.9820422165300754, -9.951662830148171)": 0, "(0.9957059612340989, -9.950305002298315)": 0, "(1.2025502360993485, -9.927430328622679)": 0, "(1.2287856249041273, -9.924217142325583)": 0, "(1.270270647226187, -9.918992513496294)": 0, "(1.4524948985390853, -9.893950604774512)": 0, "(1.4699742387908399, -9.891368749434593)": 0, "(1.499159611736123, -9.886987430888096)": 0, "(1.5334485855645303, -9.881727350793994)": 0, "(1.6207572837155961, -9.867783227619201)": 0, "(1.7553092098388592, -9.844739182825256)": 0, "(1.9402477543252525, -9.809966292084587)": 0, "(1.977875190161211, -9.802449170087279)": 0, "(2.013470622753677, -9.795199643259341)": 0, "(2.064603703603307, -9.784549634350448)": 0, "(2.1065243622555405, -9.775610216821448)": 0, "(2.1768048690357, -9.760200846403853)": 0, "(2.18824487639596, -9.757642356682625)": 0, "(2.196818781420084, -9.755715619143476)": 0, "(2.2372462583411905, -9.746523953673861)": 0, "(2.24375903148218, -9.745026701279075)": 0, "(2.3101875478376623, -9.72949297208317)": 0, "(2.3317959189494557, -9.724336881884062)": 0, "(2.4065845214281656, -9.70609864679019)": 0, "(2.456392228541994, -9.69361321796772)": 0, "(2.652877548849342, -9.64169283429062)": 0, "(2.7293052357699286, -9.620337464455124)": 0, "(2.759075066572043, -9.611841903455367)": 0, "(2.781598716266896, -9.605347915701042)": 0, "(2.8101336431907358, -9.59703854881325)": 0, "(2.9654223662645984, -9.550197390088735)": 0, "(2.9830125376715535, -9.544717711912403)": 0, "(2.9836162677689337, -9.544529007064968)": 0, "(3.0003390929959926, -9.539285367732742)": 0, "(3.049735052028171, -9.523608355682772)": 0, "(3.2140805180173384, -9.469407923608603)": 0, "(3.2230883520037166, -9.466345729751158)": 0, "(3.2249159550468858, -9.465723273098789)": 0, "(3.303683168331009, -9.438520939389093)": 0, "(3.3621169691662622, -9.417864380295793)": 0, "(3.4051352718427363, -9.402396172277175)": 0, "(3.4321912653095725, -9.392553599438902)": 0, "(3.5407893361742215, -9.35215541342395)": 0, "(3.6834516645077433, -9.296891084402095)": 0, "(3.7877245271703868, -9.254898319607399)": 0, "(3.7915738001860344, -9.25332200443402)": 0, "(3.915391985083109, -9.201614293326305)": 0, "(3.9789748331427455, -9.174298843901733)": 0, "(3.982899406395695, -9.172595724141166)": 0, "(3.9886855721415477, -9.170081101418342)": 0, "(4.057566406893692, -9.139811532720346)": 0, "(4.118360305377738, -9.11257967839453)": 0, "(4.14119688833728, -9.102224361771446)": 0, "(4.214997280685402, -9.068285280239845)": 0, "(4.25430394030603, -9.049911490368101)": 0, "(4.298232882318182, -9.029130306367204)": 0, "(4.31397139424744, -9.02162129606507)": 0, "(4.425823399027015, -8.967278697610828)": 0, "(4.506763752167641, -8.92687405994662)": 0, "(4.518606491190628, -8.9208853471934)": 0, "(4.571214140594267, -8.894043022204864)": 0, "(4.593460672649235, -8.882573897740723)": 0, "(4.596953807932865, -8.880766615992764)": 0, "(4.665249261309752, -8.845080515735782)": 0, "(4.70240809086607, -8.825381473169154)": 0, "(4.735020787972173, -8.807927005684787)": 0, "(4.769214433475, -8.789459237492016)": 0, "(4.779112704324689, -8.78408115623725)": 0, "(4.793814616714158, -8.776066397913002)": 0, "(4.8292218117448105, -8.75663272570959)": 0, "(4.831883080073632, -8.755164527323183)": 0, "(4.947595410729193, -8.690299169288213)": 0, "(4.9789081652191, -8.672397216589804)": 0, "(5.045259677937967, -8.633965183053109)": 0, "(5.089693123866365, -8.607846647383273)": 0, "(5.096723010512443, -8.603686102718587)": 0, "(5.284927760225448, -8.48937798482306)": 91, "(5.516100941725589, -8.341020944746157)": 0, "(5.547905378036824, -8.319900595340672)": 0, "(5.568340081870866, -8.306237941007371)": 0, "(5.605509079936767, -8.281199668812874)": 0, "(5.6935546621274655, -8.220914505659731)": 0, "(5.706427874568656, -8.211983981495935)": 0, "(5.742229299289325, -8.186989842083793)": 0, "(5.796931268275478, -8.14834878186311)": 0, "(5.800965919567899, -8.145476928947241)": 0, "(5.809493501134183, -8.139397106683006)": 0, "(5.8833230912329135, -8.086192515898048)": 0, "(6.1333915347767105, -7.898196520796971)": 0, "(6.204775334373932, -7.8422422208157325)": 0, "(6.276316281274685, -7.785104619554341)": 0, "(6.36772699953997, -7.710515732383254)": 0, "(6.393432975171256, -7.689214185597434)": 0, "(6.419453837621358, -7.667503663295402)": 0, "(6.4493312888216, -7.642390066401133)": 0, "(6.480789658564921, -7.615731442313206)": 0, "(6.504029498293332, -7.595893646262443)": 0, "(6.514654694556584, -7.586782863025134)": 0, "(6.524676919016679, -7.578165417992076)": 0, "(6.5517264390197205, -7.55479190105525)": 0, "(6.571936617698953, -7.537217596231893)": 0, "(6.596178131086427, -7.516011845585209)": 0, "(6.599018902587718, -7.5135177861831135)": 0, "(6.619246280523785, -7.495704014818891)": 0, "(6.6224665467169554, -7.492859056302528)": 0, "(6.651380084125029, -7.4672044954256425)": 0, "(6.697861575115473, -7.425540405963169)": 0, "(6.7146454733092575, -7.410366803861161)": 0, "(6.798593722399593, -7.333425079575632)": 0, "(6.889296624624744, -7.248282004581093)": 0, "(6.963617901180389, -7.1769092042717135)": 0, "(7.037976295891273, -7.104005184293758)": 0, "(7.073869341520374, -7.068265171815367)": 0, "(7.091967850878482, -7.050105814958102)": 0, "(7.119675488294975, -7.022123677447707)": 0, "(7.12545003351972, -7.016264092792816)": 0, "(7.128140416173875, -7.013530794636074)": 0, "(7.161296615604117, -6.979672684541662)": 0, "(7.162336648549527, -6.978605428940966)": 0, "(7.213377500240475, -6.925834609563274)": 0, "(7.259713497226304, -6.877249445686133)": 0, "(7.322637695883436, -6.810211243039891)": 0, "(7.358972707979031, -6.770932039477265)": 0, "(7.375291344871342, -6.7531531582117905)": 0, "(7.378379001861879, -6.749779500463975)": 0, "(7.416412349886704, -6.707967490711921)": 0, "(7.4164521115558575, -6.707923529453707)": 0, "(7.549128210032856, -6.558251540501183)": 0, "(7.573486029121753, -6.530107913863111)": 0, "(7.592444290581021, -6.508055753788813)": 0, "(7.610835134375827, -6.486539027659548)": 0, "(7.664304428711851, -6.423273123885355)": 0, "(7.7370770890764, -6.335427224559452)": 0, "(7.762627187296127, -6.304095426867442)": 0, "(7.789652395013573, -6.270671061765183)": 0, "(7.8561089999394875, -6.187208690602717)": 0, "(7.865265713246504, -6.175564367734255)": 0, "(7.87035603582347, -6.169075771084117)": 0, "(7.972223839489153, -6.036857382204821)": 0, "(7.988138404565981, -6.0157829772605735)": 0, "(8.003938277409059, -5.994745370024159)": 0, "(8.028432807414745, -5.961901261915243)": 0, "(8.185002294946843, -5.745062004166266)": 0, "(8.188411478286527, -5.740201865985675)": 0, "(8.196927174696725, -5.7280349940200574)": 0, "(8.221161870541865, -5.693197475790611)": 0, "(8.236563600149468, -5.67089235135819)": 0, "(8.275504564608882, -5.613913447955672)": 0, "(8.297290829950061, -5.58166327211044)": 0, "(8.304728740915436, -5.5705906814101045)": 0, "(8.454359006692671, -5.340769025707299)": 0, "(8.51473508470224, -5.243976204879343)": 0, "(8.556283990870565, -5.175906130096651)": 0, "(8.610112658936623, -5.085858826237643)": 0, "(8.613267602307065, -5.080513872734478)": 0, "(8.631796330794021, -5.048969410056954)": 0, "(8.64719905166347, -5.0225440327497735)": 0, "(8.674536461263655, -4.9751801155543545)": 0, "(8.773935333529048, -4.797713910087858)": 0, "(8.832953896372407, -4.688168668527137)": 0, "(8.841140022338687, -4.672712606762915)": 0, "(8.868035609003712, -4.621465615737303)": 0, "(8.87857653528874, -4.601182316211804)": 0, "(8.879756441842764, -4.5989048189272115)": 0, "(8.883808942695596, -4.5910716254140205)": 0, "(8.955059974638148, -4.450494450129535)": 0, "(8.958345212219612, -4.4438779302206255)": 0, "(8.971799766910014, -4.416651326794254)": 0, "(9.108322962381001, -4.127766080213726)": 0, "(9.124080752926455, -4.09281692897166)": 0, "(9.146499823271519, -4.042467190082571)": 0, "(9.169413492492806, -3.990220069581487)": 0, "(9.18905363513837, -3.9447805123416315)": 0, "(9.209664426190763, -3.8964190171176893)": 0, "(9.211943334889238, -3.891028141094556)": 0, "(9.245996921119648, -3.809401650475568)": 14, "(9.270656489747251, -3.748990297281015)": 0, "(9.276578148208987, -3.73431357282319)": 0, "(9.302609402848823, -3.6689860040655153)": 0, "(9.312833341307377, -3.6429569249489746)": 0, "(9.330827175474269, -3.5966184425694796)": 0, "(9.361746516970626, -3.5153523510436853)": 0, "(9.3931023495155, -3.4306891802561177)": 0, "(9.396232165735368, -3.4221076966688266)": 0, "(9.40308070476783, -3.4032445195170604)": 0, "(9.414095994043665, -3.3726542388645497)": 0, "(9.419113347158738, -3.3586163450707045)": 0, "(9.442382889023833, -3.292628946156845)": 0, "(9.46945708109825, -3.213935685298979)": 0, "(9.479779662609033, -3.18335947520605)": 0, "(9.482838811035615, -3.17423503917348)": 0, "(9.544613111455277, -2.983347206182351)": 0, "(9.544949915399444, -2.982269456725222)": 0, "(9.580937076847958, -2.8645496556143164)": 0, "(9.590521858324925, -2.8322942087628955)": 0, "(9.617431472816424, -2.739527672004813)": 0, "(9.665236209498174, -2.5657764935015965)": 0, "(9.671335278729316, -2.5426902930568924)": 0, "(9.703619117948907, -2.41656285119516)": 0, "(9.712147219021332, -2.3820571773272383)": 0, "(9.718813396048274, -2.354711483981128)": 0, "(9.721681949326255, -2.3428401729832222)": 0, "(9.727271061752269, -2.31952531592067)": 0, "(9.73479574895681, -2.287739435795179)": 0, "(9.75034381309719, -2.2205394674261734)": 0, "(9.784077640296687, -2.066839308859406)": 0, "(9.787625492787265, -2.0499724907766117)": 0, "(9.794815153026411, -2.015340199084071)": 0, "(9.812100285167032, -1.929426856303457)": 0, "(9.820217046791232, -1.8876803632794734)": 0, "(9.82912012856682, -1.8407600327589055)": 0, "(9.836015204284221, -1.8035534095472916)": 0, "(9.857519446286213, -1.6820553992330816)": 0, "(9.861005004120216, -1.6614994158037093)": 0, "(9.88048400058492, -1.5414395590438907)": 0, "(9.89324304125053, -1.4573064628786778)": 0, "(9.903212344590774, -1.3879428150845892)": 0, "(9.905882428960826, -1.3687561154585415)": 0, "(9.921099714714837, -1.253706684470176)": 0, "(9.959921033551534, -0.8944121004423691)": 0, "(9.964308746940766, -0.8441274759417314)": 0, "(9.983444264414354, -0.5751874645123385)": 0, "(9.991751011492, -0.40609324587906576)": 0, "(9.995899327633232, -0.28635054011036115)": 0, "(9.99948935019956, -0.10105807857648427)": 0, "(9.999508974098774, -0.0990973103474941)": 0, "(9.999653292390809, -0.08327083509637125)": 0, "(9.999769507018808, -0.06789555579582532)": 0, "(9.99991748278216, 0.04062434673560021)": 0, "(9.998341236312855, 0.18213325409143566)": 0, "(9.997714844984525, 0.21377062093768473)": 0, "(9.993615761515038, 0.3572730205294323)": 0, "(9.992434212276311, 0.38891967465004906)": 0, "(9.992337428617892, 0.39139840653991564)": 12, "(9.98148473286735, 0.6082454500741882)": 0, "(9.97678498996948, 0.6810001937735937)": 0, "(9.97374171034068, 0.7242073566393671)": 0, "(9.968431335391537, 0.7939626638476925)": 0, "(9.96050126948914, 0.8879270580995106)": 0, "(9.95844760566944, 0.9106707885600785)": 0, "(9.952851739496865, 0.9699186829802992)": 0, "(9.946963298614172, 1.0285529330193341)": 0, "(9.943415820477629, 1.0623002499647627)": 0, "(9.939682756427132, 1.096679853733613)": 0, "(9.911580609022144, 1.3268646618461963)": 0, "(9.898562549808862, 1.4207249725127882)": 0, "(9.88122751515874, 1.5366661295381707)": 0, "(9.878692590336755, 1.552878844477482)": 0, "(9.876973001968501, 1.563778858529988)": 0, "(9.876113850825236, 1.569195719321824)": 0, "(9.870783154026855, 1.6023856983197398)": 0, "(9.870208016819136, 1.60592456383208)": 0, "(9.86795530717786, 1.6197092503101707)": 0, "(9.86346647545059, 1.6468239394854414)": 0, "(9.859473183546044, 1.670565336326731)": 0, "(9.858202786883167, 1.6780458315221827)": 0, "(9.85638344463181, 1.6886993197096907)": 0, "(9.833642449839168, 1.8164460269221099)": 0, "(9.831472423645545, 1.8281548028263952)": 0, "(9.803361227945246, 1.9733495976181903)": 0, "(9.792196308170746, 2.0280264944638184)": 0, "(9.772159439884971, 2.122474942482724)": 0, "(9.75658041067086, 2.192974849402884)": 0, "(9.726962605352625, 2.3208184922719983)": 0, "(9.668134813638419, 2.5548325239265317)": 0, "(9.667458078822651, 2.557392088477368)": 0, "(9.649092955545678, 2.6258341789303383)": 0, "(9.64458298246265, 2.6423510543438167)": 0, "(9.621181215669795, 2.726329403289834)": 0, "(9.603484006014474, 2.788027070568752)": 0, "(9.53574968521423, 3.011557394594486)": 0, "(9.523478426320276, 3.0501407612456655)": 0, "(9.518283020631214, 3.0663151076110085)": 0, "(9.49956625192987, 3.1238183406201934)": 0, "(9.489704583799451, 3.1536497764044262)": 0, "(9.485699280149774, 3.1656767312165766)": 0, "(9.476812179883742, 3.1921827809834364)": 0, "(9.472543367136089, 3.2048279451050243)": 0, "(9.461837869342583, 3.236297905674727)": 0, "(9.449470089140332, 3.2722339516669945)": 0, "(9.425840434600865, 3.3396904200005384)": 0, "(9.413385453787335, 3.37463691356937)": 0, "(9.408353755599167, 3.388639787511065)": 0, "(9.386278015776107, 3.449316600510622)": 0, "(9.362104829356548, 3.5143979803287517)": 0, "(9.330338314526747, 3.5978864540830267)": 0, "(9.268756589474828, 3.753685027418653)": 0, "(9.245777487264325, 3.8099342062555603)": 0, "(9.199054461858761, 3.9214024286926255)": 0, "(9.195397241511916, 3.929970683197908)": 0, "(9.19423233880885, 3.9326952208379384)": 0, "(9.141106627105195, 4.054647904799312)": 0, "(9.123269023881267, 4.094626029064015)": 0, "(9.108147095084746, 4.128154126761656)": 0, "(9.104584707799045, 4.1360049925636915)": 0, "(9.102493902365758, 4.140604395181243)": 0, "(9.095252506305018, 4.156486719159859)": 0, "(9.08132963738276, 4.186818842175228)": 0, "(9.076505026418708, 4.1972677428770195)": 0, "(9.065526580016126, 4.220927365759936)": 0, "(9.05254459808577, 4.248698188818328)": 0, "(9.012643370475404, 4.3326965594910725)": 0, "(8.97045311433036, 4.419385808412833)": 0, "(8.926572341076266, 4.507361338913512)": 0, "(8.889466904469149, 4.580106784164282)": 0, "(8.881496014091196, 4.595544423861246)": 0, "(8.864875064666826, 4.627525266041058)": 0, "(8.860380153452935, 4.63612591894324)": 0, "(8.858931273677872, 4.638893907846153)": 0, "(8.849390215827167, 4.657069122100552)": 0, "(8.82297552401279, 4.706920745314416)": 5, "(8.812710275903276, 4.726112312777682)": 0, "(8.79366144799821, 4.761461785837416)": 0, "(8.769734914810906, 4.80538755189907)": 0, "(8.749017949064978, 4.843003709160137)": 0, "(8.743554153731983, 4.852861090197841)": 0, "(8.735061016798156, 4.868131985968862)": 0, "(8.66629147468294, 4.989528241811823)": 0, "(8.632066936745044, 5.048506749480783)": 0, "(8.601088894614398, 5.101104765336709)": 0, "(8.596585966339864, 5.1086896287921535)": 0, "(8.561103316082303, 5.167930921690478)": 0, "(8.489602636407678, 5.284566876849965)": 0, "(8.470956425600718, 5.3144046924913315)": 0, "(8.437229001223237, 5.367789748203403)": 0, "(8.428681299355205, 5.381201683072272)": 0, "(8.420581335221657, 5.3938678123325055)": 0, "(8.368111773659793, 5.474916012464151)": 0, "(8.366504258001275, 5.477372225880449)": 0, "(8.307599636232252, 5.566308317374609)": 0, "(8.225751034266388, 5.686564861343396)": 0, "(8.204950641071994, 5.716536099559966)": 0, "(8.190316232136459, 5.737483770574173)": 0, "(8.183303955121808, 5.747480872355103)": 0, "(8.150563136999217, 5.793817441876251)": 0, "(8.113592661268058, 5.84547809225363)": 0, "(8.035610209201177, 5.952223833642496)": 0, "(7.997728054696216, 6.0030280661617015)": 0, "(7.981304876281067, 6.024846261262775)": 0, "(7.931343005672641, 6.090467808499414)": 0, "(7.910713779051656, 6.117238552314454)": 0, "(7.908563073428153, 6.1200188001025495)": 0, "(7.901276334134729, 6.129423487706039)": 0, "(7.89747149308, 6.134325066051583)": 0, "(7.893785598563327, 6.139067431126181)": 0, "(7.845337716661786, 6.200860916963388)": 0, "(7.72110702600642, 6.354880509730634)": 0, "(7.705929458755091, 6.3732763298550354)": 0, "(7.587268669416652, 6.514088895470224)": 0, "(7.560048576176807, 6.54566005272555)": 0, "(7.558589284199931, 6.547345113309515)": 0, "(7.527553106411722, 6.583004194906092)": 0, "(7.508875441515255, 6.6043008414069915)": 0, "(7.487644784477443, 6.628361455253308)": 0, "(7.4805423827666315, 6.636375943211185)": 0, "(7.371116728362084, 6.757709536289691)": 0, "(7.366722303363616, 6.762499723114601)": 0, "(7.340971300946118, 6.79044478356797)": 0, "(7.31528043315002, 6.818113535602971)": 0, "(7.299400474570213, 6.835111755622153)": 0, "(7.293681444150142, 6.8412141459875295)": 0, "(7.28373623630925, 6.851801692976495)": 0, "(7.221311830025615, 6.917561380539539)": 0, "(7.0439684595387275, 7.098063703646483)": 0, "(7.031712884288692, 7.110204913568131)": 0, "(6.979614025961868, 7.161353786023729)": 0, "(6.95254727622291, 7.187634268094431)": 0, "(6.876234737374878, 7.260674613045199)": 0, "(6.8705981880100655, 7.266008569972431)": 0, "(6.863093518502111, 7.273097507685038)": 0, "(6.850584860740445, 7.284880717334623)": 0, "(6.804188747983745, 7.328234131208649)": 0, "(6.773469655191222, 7.356637059839483)": 0, "(6.7210124484912175, 7.4045926064319065)": 0, "(6.708244707288615, 7.416161604707268)": 0, "(6.657393317843996, 7.4618438881771105)": 0, "(6.596418524344513, 7.515800865622011)": 0, "(6.515943508292201, 7.585675988120288)": 0, "(6.510212514624821, 7.590595036913931)": 0, "(6.468424005832194, 7.626237006595965)": 0, "(6.421808993733171, 7.665531243691317)": 0, "(6.384000673314806, 7.697047187273579)": 0, "(6.227356691525651, 7.8243228867749774)": 0, "(6.219383548253751, 7.830662058837079)": 0, "(6.191141262718182, 7.853010242261773)": 0, "(6.181428859530902, 7.860657558662538)": 0, "(6.16378468440575, 7.874500515225403)": 0, "(6.058629756224211, 7.95569013203723)": 0, "(6.0527462453747445, 7.960167265146)": 0, "(6.044234997596317, 7.966631866343007)": 0, "(5.740508871928384, 8.188196253834633)": 0, "(5.685860435958343, 8.226237967795704)": 0, "(5.632439116049449, 8.262906849529172)": 0, "(5.5954362814238054, 8.288008978067419)": 0, "(5.455663685134988, 8.380676211064314)": 0, "(5.391927787684734, 8.4218237177225)": 0, "(5.259694716951226, 8.505034478735249)": 0, "(5.22970790073604, 8.523506043464687)": 0, "(5.197233999032915, 8.543345876136371)": 0, "(5.160521105748078, 8.565571896676172)": 0, "(5.155992713815348, 8.568298497081148)": 0, "(5.1402552259566665, 8.577748901199262)": 0, "(5.042931818411281, 8.635325047434815)": 0, "(5.036582819596487, 8.639029662024868)": 0, "(4.890043767606788, 8.722813304828323)": 0, "(4.779630751622406, 8.783799284941878)": 0, "(4.775445436948301, 8.786075396827053)": 0, "(4.635512861782393, 8.860700903892987)": 0, "(4.62175783200199, 8.867883318037528)": 0, "(4.546161298760232, 8.906874729424159)": 0, "(4.484366441654076, 8.938146206958505)": 0, "(4.475263867894434, 8.942707269765604)": 0, "(4.417301250852975, 8.971479792052856)": 0, "(4.373998887521285, 8.992671112186999)": 0, "(4.321131317479546, 9.018194061845058)": 0, "(4.114908358390702, 9.114138972061284)": 0, "(4.105725398707728, 9.118279385410728)": 0, "(3.9694697926138613, 9.178415416918439)": 0, "(3.869529151532024, 9.220994748151842)": 0, "(3.8457925260667154, 9.23091977250639)": 0, "(3.7636887640353445, 9.264698963672489)": 0, "(3.6614656568472164, 9.305571946083079)": 0, "(3.661055270227742, 9.30573341055597)": 0, "(3.57896211292235, 9.337613731262735)": 0, "(3.5757550498803883, 9.338842317078434)": 0, "(3.574043478764049, 9.339497481765502)": 0, "(3.5573858162058003, 9.345855025339189)": 0, "(3.5528494644793547, 9.347580472119445)": 0, "(3.4820545180738547, 9.374182435453315)": 0, "(3.4265647287212073, 9.394607717189887)": 0, "(3.3560272221567162, 9.420036161509312)": 228, "(3.253815394819278, 9.455828116904254)": 0, "(3.2299526606291162, 9.464005801461392)": 0, "(3.119397318867548, 9.501018912045273)": 0, "(3.085545329979836, 9.512066548160794)": 0, "(3.0379466711528655, 9.527375295601155)": 0, "(2.9903077633293873, 9.542434672586026)": 0, "(2.9309575211876764, 9.560830926702627)": 45, "(2.8987198953241475, 9.570654260208752)": 0, "(2.8624365344718172, 9.58156861302579)": 0, "(2.7191487272028474, 9.62321309123679)": 0, "(2.6209097356609092, 9.650431708349522)": 0, "(2.563289808499075, 9.665895993525108)": 0, "(2.476392479409247, 9.688523122123687)": 0, "(2.4118967481892732, 9.70477996020899)": 0, "(2.3696317437968815, 9.715186328567773)": 0, "(2.348340600933338, 9.720354747744961)": 0, "(2.1109813654109355, 9.774648723861528)": 0, "(2.0854280240207363, 9.780132409974263)": 0, "(2.0327047948437613, 9.791226236637533)": 0, "(1.991057740068332, 9.799780052415153)": 0, "(1.9653148682845631, 9.804975138596712)": 0, "(1.8908519738019491, 9.81960685634457)": 0, "(1.814334909283659, 9.834032175916176)": 0, "(1.8139139250221326, 9.834109836310088)": 0, "(1.800354215078127, 9.836601277893214)": 0, "(1.703049004163211, 9.853914150702689)": 0, "(1.6660098176952047, 9.860243977069898)": 0, "(1.5307088784508285, 9.882152110215255)": 0, "(1.467218732431283, 9.891777857958736)": 0, "(1.4512404698813453, 9.894134681647433)": 0, "(1.4393820059300093, 9.895866785734583)": 0, "(1.3849732280292408, 9.903628080539084)": 0, "(1.2808078533404064, 9.917637382099706)": 0, "(1.2685997547885655, 9.919206352433163)": 0, "(1.24337074020741, 9.92240037503003)": 0, "(1.1817880662423188, 9.929923311208766)": 0, "(1.1653049380594758, 9.931871143008964)": 0, "(1.1298891530511972, 9.935962484924007)": 0, "(1.073407386742019, 9.942222919553135)": 0, "(1.0665542508728019, 9.942960425846277)": 0, "(0.8611072777770713, 9.9628557279607)": 171, "(0.7837078646956042, 9.969242798869644)": 0, "(0.7714082305467524, 9.97020207126439)": 0, "(0.7218256565904007, 9.973914363051643)": 0, "(0.7150223146526952, 9.974404397734668)": 0, "(0.7040098841882768, 9.975187721690514)": 0, "(0.6477365738111117, 9.97899981616131)": 0, "(0.6414156689636118, 9.979408095654168)": 0, "(0.611962164622418, 9.981257551484713)": 0, "(0.4872529332889155, 9.98812217481351)": 0, "(0.48605345990175475, 9.988180616814933)": 0, "(0.4773072004960383, 9.988602396549512)": 0, "(0.45859269603395997, 9.989479102492998)": 0, "(0.40380692467280876, 9.99184367209507)": 0, "(0.33349639636206324, 9.994437460588442)": 0, "(0.24666780548766143, 9.996957286781608)": 0, "(0.2280014778582709, 9.997400428416102)": 0, "(0.2031759289963349, 9.99793576404032)": 0, "(0.1164845895588759, 9.999321544004639)": 0, "(0.002835608578156995, 9.999999597966193)": 0, "(-0.1242836673364265, 9.999227648675342)": 0, "(-0.31149279074958514, 9.99514743469605)": 0, "(-0.39307527669677406, 9.992271604937976)": 0, "(-0.47536151393423026, 9.988695181607564)": 0, "(-0.47697931080706224, 9.988618059424539)": 0, "(-0.5040389079357581, 9.987289160692551)": 0, "(-0.6758267614905181, 9.97713677306537)": 0, "(-0.7587844870221023, 9.971170748826571)": 0, "(-0.7690479912318079, 9.970384405186307)": 0, "(-0.7705105151396756, 9.970271488081915)": 0, "(-0.7916000759257021, 9.968619228348249)": 0, "(-1.0320195208611946, 9.94660423001546)": 0, "(-1.1281543640864236, 9.936159606749117)": 0, "(-1.1529402366377763, 9.933314090007505)": 0, "(-1.1700030176857326, 9.931318791510334)": 0, "(-1.184277870377087, 9.929626676050571)": 0, "(-1.2572576821453187, 9.920650337588086)": 0, "(-1.311107608969027, 9.913677261122812)": 0, "(-1.4303113210241813, 9.89718189814404)": 0, "(-1.4899129042234638, 9.888385082399877)": 0, "(-1.5112333758618386, 9.885149148276987)": 0, "(-1.598707182018847, 9.871379607033727)": 0, "(-1.6328062117706892, 9.865796667010883)": 0, "(-1.6408512418730659, 9.86446183033031)": 0, "(-1.6834275873764801, 9.857285202227834)": 0, "(-1.6922645159823828, 9.855771953933742)": 0, "(-1.771063120358145, 9.841917263608108)": 0, "(-1.7868668063239683, 9.83906027100442)": 0, "(-1.8718997661580212, 9.823237310859264)": 0, "(-2.0200004619070127, 9.793855121140778)": 0, "(-2.101253619622056, 9.776744510624443)": 0, "(-2.110696641772657, 9.774710209843033)": 0, "(-2.2180783209710064, 9.750903986915183)": 0, "(-2.280962413459933, 9.736385903834288)": 0, "(-2.419107506995493, 9.702985049437006)": 0, "(-2.4706615419125333, 9.68998614783914)": 0, "(-2.4794104645855244, 9.687751222451151)": 0, "(-2.5077876068449734, 9.6804442728087)": 0, "(-2.527216735557317, 9.675390202545788)": 0, "(-2.577550585265341, 9.662102927437603)": 0, "(-2.7512683885379756, 9.614079376322605)": 0, "(-2.751290594557566, 9.614073021581389)": 0, "(-2.7572374591072606, 9.612369197762627)": 0, "(-3.0093181902670167, 9.536456576198942)": 0, "(-3.0224159305071168, 9.53231356717858)": 0, "(-3.184685819943663, 9.479334165871027)": 0, "(-3.248047328238138, 9.457810981063487)": 0, "(-3.4631449814724125, 9.381184724612476)": 0, "(-3.535875320320706, 9.354014417304846)": 0, "(-3.626824163638576, 9.31912798957324)": 0, "(-3.665736811718656, 9.303890241571573)": 0, "(-3.7272900030536658, 9.279402417889646)": 0, "(-3.8068204600371525, 9.247059964390981)": 0, "(-3.848091427262295, 9.229961666628439)": 0, "(-4.072544467785209, 9.13314740699569)": 0, "(-4.14050301292326, 9.102540019136056)": 0, "(-4.217141801175224, 9.06728818494155)": 0, "(-4.3055293521958236, 9.025653272610256)": 0, "(-4.346201019460531, 9.006138834064254)": 0, "(-4.3608682822246125, 8.999045939714241)": 0, "(-4.440235001770107, 8.960151401011906)": 0, "(-4.508982467608235, 8.925753587613851)": 0, "(-4.515532248832408, 8.922441846812706)": 0, "(-4.528270827703649, 8.915983586288622)": 0, "(-4.625342229445851, 8.8660142826698)": 0, "(-4.656974530190261, 8.849439995003028)": 0, "(-4.6578246844298326, 8.848992553342791)": 0, "(-4.690255923460762, 8.831845751168961)": 0, "(-4.715125047053225, 8.818593753578362)": 0, "(-4.77694312511161, 8.785261201549384)": 0, "(-4.792429366475861, 8.77682293129694)": 0, "(-4.849543268429086, 8.74539479312593)": 0, "(-4.927505025740739, 8.7017063970982)": 0, "(-5.028433638648552, 8.643775514305522)": 0, "(-5.0542905044149276, 8.628681677810413)": 0, "(-5.087274802257348, 8.609276106985849)": 0, "(-5.094379907382844, 8.605073698653252)": 0, "(-5.318900334137266, 8.468134342079988)": 0, "(-5.407657206374499, 8.41173249327069)": 20, "(-5.4925024391859, 8.356579261608001)": 0, "(-5.532823774518856, 8.329937639629659)": 0, "(-5.774106357761534, 8.164538919575179)": 0, "(-5.800361919182567, 8.145907046271565)": 0, "(-5.851771013464946, 8.109055185776667)": 0, "(-5.877546915747174, 8.090391971541976)": 0, "(-5.928936949674467, 8.052807376734206)": 0, "(-5.99313827187106, 8.005141701071528)": 0, "(-6.017325911991607, 7.986976203099292)": 0, "(-6.187491604531887, 7.85588617813722)": 0, "(-6.226766313716488, 7.824792730441209)": 0, "(-6.35722752885883, 7.719174706295968)": 0, "(-6.406826422200186, 7.6780580354538595)": 0, "(-6.472369727995264, 7.622888566949573)": 0, "(-6.565000296595091, 7.543259978663493)": 0, "(-6.757824714274481, 7.371011133565125)": 0, "(-6.832170467905777, 7.302153565728138)": 0, "(-6.864714149458162, 7.2715678946310405)": 0, "(-6.882071406606894, 7.255142531636701)": 0, "(-6.892811139007503, 7.244939930874105)": 0, "(-7.00335885715691, 7.138134540472171)": 0, "(-7.004917823659773, 7.136604674757712)": 0, "(-7.057547937488715, 7.084561885540192)": 0, "(-7.110829313597489, 7.031081458273872)": 0, "(-7.1615128016334015, 6.979450866081149)": 0, "(-7.215914213277273, 6.923191609844628)": 0, "(-7.222764192981062, 6.916044925576367)": 0, "(-7.233948413482838, 6.904345758366184)": 0, "(-7.337210165764012, 6.794508590281511)": 0, "(-7.540282308150599, 6.568420107863921)": 0, "(-7.564638057151522, 6.540355576289016)": 0, "(-7.612839186103795, 6.484186882448909)": 0, "(-7.653839659248628, 6.435739154946605)": 0, "(-7.685422922670937, 6.3979898796171994)": 0, "(-7.715001575063126, 6.362291308701095)": 0, "(-7.756846335524936, 6.3112070895394785)": 0, "(-7.845783018962059, 6.200297478296229)": 0, "(-7.851327682659635, 6.193274870333345)": 0, "(-7.88290808847639, 6.153028528182971)": 0, "(-7.887592013168363, 6.147023038333486)": 0, "(-7.8880052429009595, 6.146492763191621)": 0, "(-7.908103257314605, 6.120612949015005)": 0, "(-8.004012024544865, 5.994646904609245)": 0, "(-8.004912609065292, 5.993444261960523)": 0, "(-8.020922892220877, 5.972001001092268)": 0, "(-8.062836002370213, 5.915291674878149)": 0, "(-8.081401286510355, 5.88990265169033)": 0, "(-8.104584152823813, 5.857961736798656)": 0, "(-8.175614406146284, 5.758413764398436)": 0, "(-8.1846249494059, 5.7455995716341475)": 0, "(-8.188421851114532, 5.74018706909366)": 0, "(-8.204525866561786, 5.717145730600069)": 0, "(-8.241623787669276, 5.663535763330528)": 0, "(-8.31403073215544, 5.556698028935426)": 0, "(-8.353967591217511, 5.496473913782134)": 0, "(-8.361031073860145, 5.4857232323500495)": 0, "(-8.372062605070797, 5.468872620273321)": 0, "(-8.393616619926217, 5.435733624608403)": 0, "(-8.39892251018529, 5.427531728871128)": 0, "(-8.402942342809327, 5.421306114159401)": 0, "(-8.429436823524957, 5.380018107609071)": 0, "(-8.50298856992698, 5.263001556117108)": 0, "(-8.564004337553786, 5.163122089042629)": 0, "(-8.610121912920315, 5.0858431596589195)": 0, "(-8.61709516966078, 5.074019199511256)": 0, "(-8.618900383247917, 5.070952196939831)": 0, "(-8.637291721577027, 5.039562651299908)": 0, "(-8.640763420483605, 5.033607802683126)": 0, "(-8.65302994018577, 5.012491681214911)": 0, "(-8.691230787083624, 4.9459586942927185)": 0, "(-8.747884372981437, 4.845050979808902)": 0, "(-8.774272561843539, 4.797097144157039)": 0, "(-8.825225646969406, 4.702700530554057)": 0, "(-8.841966020195843, 4.671149419329475)": 0, "(-8.850523791560482, 4.6549144584000555)": 0, "(-8.886273782999616, 4.5862989712374524)": 0, "(-8.945949727080484, 4.468778745982913)": 0, "(-8.951644201445463, 4.457360888544681)": 0, "(-9.037055780446485, 4.281544443433795)": 0, "(-9.07029366106927, 4.210673687424211)": 0, "(-9.079442349077508, 4.190910000200186)": 0, "(-9.090588165674381, 4.166678149569618)": 0, "(-9.138570637676228, 4.060360415061932)": 0, "(-9.152873682454462, 4.028014815393868)": 0, "(-9.19727531368546, 3.9255734363621393)": 0, "(-9.198875040680154, 3.921823298665012)": 0, "(-9.235778291458224, 3.834109981603163)": 0, "(-9.289011314459557, 3.703278115378635)": 7, "(-9.31518651745226, 3.6369355431565804)": 0, "(-9.359023240067945, 3.522596200512925)": 0, "(-9.3711346819756, 3.490248525860885)": 0, "(-9.403805609276331, 3.4012409592592845)": 0, "(-9.451862437110853, 3.265317208164149)": 0, "(-9.453010512855403, 3.2619920667967977)": 0, "(-9.465381076265533, 3.22592019136778)": 7, "(-9.501347426331037, 3.1183965565900365)": 0, "(-9.513500442487778, 3.0811214404474327)": 0, "(-9.534956395538492, 3.014068103938534)": 0, "(-9.539778442961735, 2.998770958109767)": 0, "(-9.570139567592248, 2.9004187037055993)": 0, "(-9.611734820550172, 2.7594480860170867)": 0, "(-9.62130507478007, 2.725892268232778)": 0, "(-9.646762863471414, 2.634381569922774)": 0, "(-9.694952225189247, 2.451102068722975)": 0, "(-9.701352316139914, 2.4256469731036123)": 0, "(-9.713066171933844, 2.3783072845270525)": 0, "(-9.713392926417441, 2.376972414022428)": 0, "(-9.716280105287469, 2.3651428953860094)": 0, "(-9.727778126797132, 2.317397832873606)": 0, "(-9.746178095762472, 2.238752448503365)": 0, "(-9.74691894587275, 2.235524784605806)": 0, "(-9.758704406878449, 2.1835036750990606)": 0, "(-9.77225049902351, 2.1220556506215336)": 0, "(-9.774088524946729, 2.113573634038964)": 0, "(-9.785705598375092, 2.0591177581504185)": 14, "(-9.816262946909493, 1.9081356757662036)": 0, "(-9.817279284486153, 1.9028997478582659)": 0, "(-9.820935759237354, 1.883937582016187)": 0, "(-9.843908969977296, 1.7599591446395946)": 0, "(-9.887911144766141, 1.4930549866664347)": 0, "(-9.899088902605454, 1.417052891854617)": 0, "(-9.901151793129038, 1.4025666363555072)": 0, "(-9.9116119718292, 1.326630362946682)": 0, "(-9.913042487053243, 1.3158984192851815)": 0, "(-9.928723720626333, 1.1918243492528484)": 0, "(-9.936776172302567, 1.122710693616103)": 0, "(-9.939987542275235, 1.0939139177344375)": 0, "(-9.94034594325354, 1.0906523407772415)": 0, "(-9.948028880002594, 1.0181951692255822)": 0, "(-9.958064172916574, 0.9148540474170557)": 0, "(-9.959167412330634, 0.9027648936304052)": 0, "(-9.964263698624615, 0.8446590698451678)": 0, "(-9.970829499906772, 0.7632555822192651)": 0, "(-9.980346827968754, 0.6266396041218893)": 0, "(-9.98562334637782, 0.5360283427900584)": 0, "(-9.986101212057411, 0.5270508348779362)": 0, "(-9.987540930941718, 0.49902520253376464)": 0, "(-9.988170591046218, 0.48625944120340014)": 0, "(-9.989045029117316, 0.4679523546972045)": 0, "(-9.989338079717216, 0.4616543394268167)": 0, "(-9.99236901858333, 0.3905910859914683)": 0, "(-9.99425487624684, 0.33892398648704547)": 0, "(-9.994353990325735, 0.3359885653710331)": 0}

==> figs/circle/1000_p3_circle_hull.json <==
{"(-9.99872613773571, 0.15961084725274952)": 0, "(-9.999906527005049, -0.04323715025076772)": 0, "(-9.999681450839352, -0.07981780339878863)": 27, "(-9.996420835778293, -0.26752658562769827)": 0, "(-9.991888764418594, -0.402689606875359)": 0, "(-9.986735714124103, -0.5148881201175005)": 0, "(-9.98229069902792, -0.5948717509687729)": 0, "(-9.981800083558994, -0.6030481671157398)": 0, "(-9.981721822474297, -0.6043421702482664)": 0, "(-9.980231694101265, -0.6284706294303807)": 0, "(-9.977505816542237, -0.6703563834751058)": 0, "(-9.97650554110261, -0.6850818844115878)": 0, "(-9.975295811998006, -0.7024766637654326)": 0, "(-9.970771660837121, -0.7640107901380415)": 0, "(-9.965784368082927, -0.826524003809925)": 0, "(-9.961586309730436, -0.8756701398307228)": 0, "(-9.959235281192024, -0.9020158612020382)": 0, "(-9.958672983806027, -0.9082028416669656)": 0, "(-9.956824118902176, -0.9282529101747496)": 0, "(-9.956493032069897, -0.9317974577898182)": 0, "(-9.946275771457621, -1.0351803118853695)": 0, "(-9.945107234802542, -1.046347020963001)": 0, "(-9.93851133129802, -1.1072454640507043)": 0, "(-9.937634993003073, -1.1150832909880841)": 0, "(-9.923506860720005, -1.2345086412184416)": 0, "(-9.908136935794978, -1.3523396250703084)": 0, "(-9.903378275983012, -1.3867583505383236)": 0, "(-9.89803539128857, -1.424392990996136)": 0, "(-9.896871234338363, -1.432459343550757)": 0, "(-9.892883181353186, -1.4597473617373906)": 0, "(-9.864866196905803, -1.6384184194354214)": 0, "(-9.854278744808306, -1.70093809987878)": 0, "(-9.849420841782765, -1.7288461705586393)": 0, "(-9.837177154978422, -1.7972049470137441)": 0, "(-9.8334784410116, -1.8173336925727395)": 0, "(-9.791912351192831, -2.029397079567549)": 0, "(-9.787004085797989, -2.0529371701475614)": 0, "(-9.786826616947991, -2.0537830386382896)": 0, "(-9.775954030233416, -2.1049282170095536)": 0, "(-9.750344596700483, -2.220536026637205)": 0, "(-9.736664367525519, -2.279773452376108)": 0, "(-9.712472986548466, -2.380728561925173)": 0, "(-9.708381336494813, -2.3973593441950256)": 0, "(-9.683443515502168, -2.4961814201053167)": 0, "(-9.661965188142885, -2.5780668538878193)": 0, "(-9.653514233445515, -2.6095330893983464)": 0, "(-9.616223210050917, -2.743765874574224)": 0, "(-9.57654477155445, -2.879199582941949)": 0, "(-9.528570220468712, -3.0341966899983306)": 0, "(-9.48775268918798, -3.1595171955231103)": 0, "(-9.467425279214876, -3.219915927859472)": 0, "(-9.378608030950833, -3.470116914714049)": 0, "(-9.35771248429698, -3.526076723673555)": 0, "(-9.329651845706096, -3.599666156452961)": 0, "(-9.329269880166912, -3.6006559823191133)": 0, "(-9.272234514000806, -3.745085728975005)": 0, "(-9.242537134561456, -3.81778827546166)": 0, "(-9.237197790354047, -3.8306888390834253)": 0, "(-9.233911424766292, -3.838603886775833)": 0, "(-9.137366835495598, -4.063068706480999)": 0, "(-9.131020517901803, -4.077310915500105)": 0, "(-9.068535102890932, -4.214459762251262)": 0, "(-8.962714323181466, -4.435059408963739)": 0, "(-8.927289347550612, -4.505941067647174)": 0, "(-8.902786666152597, -4.554161786429587)": 0, "(-8.791178658041101, -4.76604425099082)": 0, "(-8.78065950146896, -4.785396401476358)": 0, "(-8.730540865884269, -4.8762338119828454)": 0, "(-8.71510186566312, -4.903774002858938)": 0, "(-8.669158972727555, -4.984544382947887)": 0, "(-8.664162952584583, -4.993223440930797)": 0, "(-8.62485986817736, -5.0608094465513735)": 0, "(-8.622948831059885, -5.064064914367014)": 0, "(-8.609692196774686, -5.086570581128024)": 0, "(-8.601226226012775, -5.1008732006343775)": 0, "(-8.457507768559564, -5.335781324675388)": 0, "(-8.453252178094035, -5.342520717184768)": 0, "(-8.408219794878432, -5.413117390285795)": 0, "(-8.349445010628564, -5.503341531695975)": 0, "(-8.292829789958578, -5.588289011385824)": 0, "(-8.247858887013532, -5.654451678095051)": 0, "(-8.234779086016644, -5.673483357206829)": 0, "(-8.234037307003378, -5.674559861951989)": 0, "(-8.205965740326388, -5.715078850601244)": 0, "(-8.184516593781622, -5.745753921472209)": 0, "(-8.135867202618892, -5.814435902247979)": 0, "(-8.069200869433363, -5.906606244598996)": 0, "(-7.963865686791256, -6.047879241746549)": 0, "(-7.929495346296816, -6.092873177168316)": 0, "(-7.872180158731603, -6.166747890782666)": 0, "(-7.845204571158662, -6.201029369118584)": 0, "(-7.796094611066613, -6.262659883412007)": 0, "(-7.769669581158162, -6.295413775092591)": 0, "(-7.750679489341298, -6.318778952733203)": 0, "(-7.7480962897273296, -6.321946210235707)": 0, "(-7.699798377169215, -6.380682169716833)": 0, "(-7.593440762670368, -6.506893066880388)": 94, "(-7.398899134049683, -6.727279658536491)": 0, "(-7.395161417057941, -6.731388238369376)": 0, "(-7.394312724739338, -6.7323205010425555)": 0, "(-7.368820143670116, -6.76021373110655)": 0, "(-7.351187411002005, -6.779383721867767)": 0, "(-7.292518062427372, -6.842454260656081)": 0, "(-7.289363988370793, -6.845814242662668)": 0, "(-7.255809281136975, -6.881368444994538)": 0, "(-7.250331179313206, -6.8871400298148995)": 0, "(-7.2462849290819085, -6.891397153448668)": 0, "(-7.212433717008794, -6.92681744221361)": 0, "(-7.190786446225102, -6.949287034278075)": 0, "(-7.158333707143505, -6.982711402970418)": 0, "(-7.0926077049312335, -7.049462103164332)": 0, "(-7.07302423898166, -7.0691108432940775)": 0, "(-7.061262764320734, -7.0808592821223)": 0, "(-6.976052121624847, -7.16482357049868)": 0, "(-6.888825731599124, -7.248729546593513)": 0, "(-6.841682324882645, -7.293242280727305)": 0, "(-6.815763705945203, -7.317469856768808)": 0, "(-6.803173051434974, -7.329177063779325)": 0, "(-6.779647940674093, -7.350943735365786)": 0, "(-6.644680488190446, -7.473166745755186)": 0, "(-6.632173594813564, -7.484268394990772)": 0, "(-6.619908611858894, -7.49511907648147)": 0, "(-6.547336880791009, -7.558596415303165)": 0, "(-6.505546554248098, -7.5945943953914155)": 0, "(-6.490821465440816, -7.607183230590199)": 0, "(-6.472174675808618, -7.6230541757107835)": 0, "(-6.439138224975966, -7.65098025874158)": 0, "(-6.422969598576046, -7.6645587958973795)": 0, "(-6.321764776099168, -7.748244324727496)": 0, "(-6.287043137304713, -7.776444469657693)": 0, "(-6.284824423147928, -7.778237716231313)": 0, "(-6.233323958529217, -7.819569836507991)": 0, "(-6.192435028237804, -7.851990093030777)": 0, "(-6.1441892354955225, -7.889799657685925)": 0, "(-6.123489071216683, -7.905876396370605)": 0, "(-6.075711446610924, -7.942652605869211)": 0, "(-6.026221663302541, -7.980266440711309)": 0, "(-6.00036067832485, -7.9997294785519415)": 0, "(-5.919117331418861, -8.0600279166326)": 0, "(-5.842253674149233, -8.115914736299896)": 0, "(-5.8150066051343865, -8.13545930985113)": 0, "(-5.761217195302984, -8.173639117831494)": 0, "(-5.755699159822236, -8.17752573714211)": 0, "(-5.605727261465896, -8.281051978466145)": 0, "(-5.5718466958531625, -8.303886102175907)": 0, "(-5.537816949728201, -8.326618967582403)": 0, "(-5.450202691491109, -8.384228683764718)": 0, "(-5.405773935318339, -8.412942895338876)": 0, "(-5.403405669777075, -8.41446416403451)": 0, "(-5.3843224898145925, -8.426688040130404)": 0, "(-5.376897872393669, -8.431427475217255)": 0, "(-5.3089688971630045, -8.474364238629105)": 0, "(-5.301917456439095, -8.478777699946283)": 0, "(-5.297185464615617, -8.481734855173501)": 0, "(-5.249967451683701, -8.511042342525487)": 0, "(-5.2217945644274195, -8.528356320353662)": 0, "(-5.197957290562402, -8.542905829136194)": 0, "(-5.064915314479227, -8.622449353701871)": 0, "(-5.054710659927951, -8.628435556021191)": 0, "(-5.0285670417045925, -8.643697906977218)": 0, "(-5.020303311148274, -8.648500139566032)": 0, "(-5.016781988524727, -8.65054324765872)": 0, "(-5.012022730978875, -8.653301574783526)": 0, "(-4.982762129951345, -8.670183478815355)": 0, "(-4.9436538438717035, -8.69254201439214)": 0, "(-4.934480788348862, -8.697752545883102)": 0, "(-4.9194474265230355, -8.706264240055887)": 0, "(-4.904686861539048, -8.71458815953148)": 0, "(-4.902371498460601, -8.71589087191213)": 0, "(-4.764048463168694, -8.792260360145166)": 0, "(-4.701838593327942, -8.825684893666434)": 0, "(-4.697330102359709, -8.828085291243246)": 0, "(-4.627624332243139, -8.864823350729061)": 0, "(-4.59451575905263, -8.882028199674725)": 0, "(-4.520509092886655, -8.91992138648817)": 0, "(-4.511804589118961, -8.924327389198867)": 0, "(-4.483971314075904, -8.938344435886568)": 0, "(-4.456111962626731, -8.952265979992717)": 0, "(-4.43250076422212, -8.96397997405005)": 0, "(-4.383799998627218, -8.987897283126683)": 0, "(-4.356397578207555, -9.001211037443092)": 0, "(-4.255382359796622, -9.049404453992082)": 0, "(-4.228786028923029, -9.061863424350722)": 0, "(-4.160590273256106, -9.093376082516697)": 0, "(-4.1555067263344645, -9.095700294501189)": 0, "(-4.13730268839395, -9.103995082633128)": 0, "(-4.077857081789233, -9.130776616504283)": 0, "(-4.044195950175847, -9.14573557001192)": 0, "(-4.023472516460094, -9.154871321285203)": 0, "(-3.9531620407700347, -9.185450989440577)": 0, "(-3.905786450314917, -9.205695639360256)": 0, "(-3.820283886930508, -9.241505885041633)": 0, "(-3.7710961852726297, -9.261686323851734)": 0, "(-3.667274583385582, -9.303284212043298)": 0, "(-3.6223585595654284, -9.320864684456216)": 0, "(-3.441191423487297, -9.389259906239547)": 0, "(-3.3853397143919053, -9.409541700750411)": 0, "(-3.3830057918138654, -9.410381066277488)": 0, "(-3.34210722527671, -9.424983782201071)": 0, "(-3.335780916577825, -9.427224707017183)": 0, "(-3.3034398587327964, -9.438606099405538)": 0, "(-3.2892681009108977, -9.443554169926173)": 0, "(-3.2610099816900617, -9.453349348210812)": 0, "(-3.183536155354821, -9.47972033066106)": 0, "(-3.088549015573907, -9.511091681736511)": 0, "(-3.0393468184611296, -9.526928724258946)": 0, "(-3.003332130264241, -9.538343468093526)": 0, "(-2.9697321864766897, -9.548858085687753)": 0, "(-2.9486311950967616, -9.555395024555617)": 0, "(-2.891145041208741, -9.572945228647981)": 0, "(-2.8907775960653304, -9.57305619382268)": 0, "(-2.8822146223520524, -9.575637778795729)": 0, "(-2.8814699382156617, -9.575861893070483)": 0, "(-2.7730939901252594, -9.60780670714868)": 0, "(-2.7560810630130472, -9.612700826203888)": 0, "(-2.7415287875088183, -9.616861229489611)": 0, "(-2.711498827983251, -9.625371374957199)": 0, "(-2.6785715917021333, -9.634586354801451)": 0, "(-2.662548346733484, -9.639026729981964)": 0, "(-2.539916677810023, -9.672064064602885)": 267, "(-2.5097105485905615, -9.679945917322744)": 0, "(-2.315787585415635, -9.728161586817667)": 0, "(-2.2470298109222506, -9.744273037473176)": 0, "(-2.238789031096451, -9.74616969246084)": 0, "(-2.1938092548094428, -9.756392824887303)": 0, "(-2.0216952972085043, -9.793505405381927)": 0, "(-2.0038639757571346, -9.797169446664828)": 0, "(-1.9040886212553865, -9.817048768464264)": 0, "(-1.9038252463928542, -9.81709984828499)": 0, "(-1.8927665228021588, -9.819237999466122)": 0, "(-1.868404378551366, -9.823902741691313)": 0, "(-1.7967093417035798, -9.837267686783516)": 0, "(-1.7559240159928284, -9.844629543566361)": 0, "(-1.755698020011902, -9.844669850356906)": 0, "(-1.642115063391404, -9.864251523485349)": 0, "(-1.6174617681872403, -9.868323942212914)": 0, "(-1.5862845994407189, -9.87338347121073)": 0, "(-1.5763677894279267, -9.874971624893618)": 0, "(-1.5272184883271362, -9.88269212759923)": 0, "(-1.5259172055322392, -9.882893133180216)": 0, "(-1.5047503643057059, -9.886138090332434)": 0, "(-1.3253861133709293, -9.911778430255769)": 0, "(-1.3165060058399114, -9.91296181454299)": 0, "(-1.3151865315229256, -9.913136959978951)": 0, "(-1.3106028764776567, -9.91374400013277)": 0, "(-1.2053285063261256, -9.927093390909427)": 0, "(-1.1927914705614766, -9.928607581516948)": 0, "(-1.1232491490911665, -9.936715319916637)": 0, "(-1.0965028686486267, -9.939702282213755)": 0, "(-1.0723486413981622, -9.942337169463299)": 0, "(-0.9791092733837579, -9.951951820159396)": 0, "(-0.8140614614176546, -9.966810118439827)": 0, "(-0.8099114643351215, -9.967148208988295)": 0, "(-0.650784174619801, -9.978801529144892)": 0, "(-0.6070040844213974, -9.981560300949733)": 0, "(-0.5980954885708554, -9.982098065364376)": 0, "(-0.5859197434155131, -9.982820145343496)": 0, "(-0.5069944433751066, -9.987139562176287)": 0, "(-0.4937354479151548, -9.98780382804308)": 0, "(-0.4619481214852013, -9.989324498336025)": 0, "(-0.41255738011660453, -9.991486196162777)": 0, "(-0.41156642861982334, -9.991527064209611)": 0, "(-0.3813728166259437, -9.992725092523)": 0, "(-0.37115491461949013, -9.993109827744005)": 0, "(-0.348418439942106, -9.993928386310776)": 0, "(-0.33382233832983577, -9.994426579170613)": 0, "(-0.20554252145894591, -9.997887390437656)": 0, "(-0.18774574705312885, -9.998237421389005)": 0, "(-0.12298944620354275, -9.999243651202953)": 0, "(-0.06628598663936033, -9.99978030598549)": 0, "(-0.04344929828815663, -9.999905607478416)": 0, "(0.05911197816471187, -9.999825287175643)": 0, "(0.13786437917820452, -9.999049625487105)": 0, "(0.1924919340718375, -9.99814717111712)": 0, "(0.20674182460666685, -9.997862662487332)": 0, "(0.2574148764013673, -9.996686330049938)": 0, "(0.31542768158913376, -9.995024030870926)": 0, "(0.3427314231979286, -9.994125032815665)": 0, "(0.41828284607819977, -9.991248143284036)": 0, "(0.4572747161653491, -9.989539520616347)": 0, "(0.5587517808066309, -9.984377619433541)": 0, "(0.6096390945799224, -9.981399710178918)": 0, "(0.6410982122370252, -9.979428494771955)": 0, "(0.7882579902415321, -9.968884056945411)": 0, "(0.7978966107151548, -9.968117224361341)": 0, "(0.8468270394313618, -9.964079684812237)": 0, "(0.9521038621186835, -9.95457172538019)": 0, "(0.9820422165300754, -9.951662830148171)": 0, "(0.9957059612340989, -9.950305002298315)": 0, "(1.2025502360993485, -9.927430328622679)": 0, "(1.2287856249041273, -9.924217142325583)": 0, "(1.270270647226187, -9.918992513496294)": 0, "(1.4524948985390853, -9.893950604774512)": 0, "(1.4699742387908399, -9.891368749434593)": 0, "(1.499159611736123, -9.886987430888096)": 0, "(1.5334485855645303, -9.881727350793994)": 0, "(1.6207572837155961, -9.867783227619201)": 0, "(1.7553092098388592, -9.844739182825256)": 0, "(1.9402477543252525, -9.809966292084587)": 0, "(1.977875190161211, -9.802449170087279)": 0, "(2.013470622753677, -9.795199643259341)": 0, "(2.064603703603307, -9.784549634350448)": 0, "(2.1065243622555405, -9.775610216821448)": 0, "(2.1768048690357, -9.760200846403853)": 0, "(2.18824487639596, -9.757642356682625)": 0, "(2.196818781420084, -9.755715619143476)": 0, "(2.2372462583411905, -9.746523953673861)": 0, "(2.24375903148218, -9.745026701279075)": 0, "(2.3101875478376623, -9.72949297208317)": 0, "(2.3317959189494557, -9.724336881884062)": 0, "(2.4065845214281656, -9.70609864679019)": 0, "(2.456392228541994, -9.69361321796772)": 0, "(2.652877548849342, -9.64169283429062)": 0, "(2.7293052357699286, -9.620337464455124)": 0, "(2.759075066572043, -9.611841903455367)": 0, "(2.781598716266896, -9.605347915701042)": 0, "(2.8101336431907358, -9.59703854881325)": 0, "(2.9654223662645984, -9.550197390088735)": 0, "(2.9830125376715535, -9.544717711912403)": 0, "(2.9836162677689337, -9.544529007064968)": 0, "(3.0003390929959926, -9.539285367732742)": 0, "(3.049735052028171, -9.523608355682772)": 0, "(3.2140805180173384, -9.469407923608603)": 0, "(3.2230883520037166, -9.466345729751158)": 0, "(3.2249159550468858, -9.465723273098789)": 0, "(3.303683168331009, -9.438520939389093)": 0, "(3.3621169691662622, -9.417864380295793)": 0, "(3.4051352718427363, -9.402396172277175)": 0, "(3.4321912653095725, -9.392553599438902)": 0, "(3.5407893361742215, -9.35215541342395)": 0, "(3.6834516645077433, -9.296891084402095)": 0, "(3.7877245271703868, -9.254898319607399)": 0, "(3.7915738001860344, -9.25332200443402)": 0, "(3.915391985083109, -9.201614293326305)": 0, "(3.9789748331427455, -9.174298843901733)": 0, "(3.982899406395695, -9.172595724141166)": 0, "(3.9886855721415477, -9.170081101418342)": 0, "(4.057566406893692, -9.139811532720346)": 0, "(4.118360305377738, -9.11257967839453)": 0, "(4.14119688833728, -9.102224361771446)": 0, "(4.214997280685402, -9.068285280239845)": 0, "(4.25430394030603, -9.049911490368101)": 0, "(4.298232882318182, -9.029130306367204)": 0, "(4.31397139424744, -9.02162129606507)": 0, "(4.425823399027015, -8.967278697610828)": 0, "(4.506763752167641, -8.92687405994662)": 0, "(4.518606491190628, -8.9208853471934)": 0, "(4.571214140594267, -8.894043022204864)": 0, "(4.593460672649235, -8.882573897740723)": 0, "(4.596953807932865, -8.880766615992764)": 0, "(4.665249261309752, -8.845080515735782)": 0, "(4.70240809086607, -8.825381473169154)": 0, "(4.735020787972173, -8.807927005684787)": 0, "(4.769214433475, -8.789459237492016)": 0, "(4.779112704324689, -8.78408115623725)": 0, "(4.793814616714158, -8.776066397913002)": 0, "(4.8292218117448105, -8.75663272570959)": 0, "(4.831883080073632, -8.755164527323183)": 0, "(4.947595410729193, -8.690299169288213)": 0, "(4.9789081652191, -8.672397216589804)": 0, "(5.045259677937967, -8.633965183053109)": 0, "(5.089693123866365, -8.607846647383273)": 0, "(5.096723010512443, -8.603686102718587)": 0, "(5.284927760225448, -8.48937798482306)": 0, "(5.516100941725589, -8.341020944746157)": 91, "(5.547905378036824, -8.319900595340672)": 0, "(5.568340081870866, -8.306237941007371)": 0, "(5.605509079936767, -8.281199668812874)": 0, "(5.6935546621274655, -8.220914505659731)": 0, "(5.706427874568656, -8.211983981495935)": 0, "(5.742229299289325, -8.186989842083793)": 0, "(5.796931268275478, -8.14834878186311)": 0, "(5.800965919567899, -8.145476928947241)": 0, "(5.809493501134183, -8.139397106683006)": 0, "(5.8833230912329135, -8.086192515898048)": 0, "(6.1333915347767105, -7.898196520796971)": 0, "(6.204775334373932, -7.8422422208157325)": 0, "(6.276316281274685, -7.785104619554341)": 0, "(6.36772699953997, -7.710515732383254)": 0, "(6.393432975171256, -7.689214185597434)": 0, "(6.419453837621358, -7.667503663295402)": 0, "(6.4493312888216, -7.642390066401133)": 0, "(6.480789658564921, -7.615731442313206)": 0, "(6.504029498293332, -7.595893646262443)": 0, "(6.514654694556584, -7.586782863025134)": 0, "(6.524676919016679, -7.578165417992076)": 0, "(6.5517264390197205, -7.55479190105525)": 0, "(6.571936617698953, -7.537217596231893)": 0, "(6.596178131086427, -7.516011845585209)": 0, "(6.599018902587718, -7.5135177861831135)": 0, "(6.619246280523785, -7.495704014818891)": 0, "(6.6224665467169554, -7.492859056302528)": 0, "(6.651380084125029, -7.4672044954256425)": 0, "(6.697861575115473, -7.425540405963169)": 0, "(6.7146454733092575, -7.410366803861161)": 0, "(6.798593722399593, -7.333425079575632)": 0, "(6.889296624624744, -7.248282004581093)": 0, "(6.963617901180389, -7.1769092042717135)": 0, "(7.037976295891273, -7.104005184293758)": 0, "(7.073869341520374, -7.068265171815367)": 0, "(7.091967850878482, -7.050105814958102)": 0, "(7.119675488294975, -7.022123677447707)": 0, "(7.12545003351972, -7.016264092792816)": 0, "(7.128140416173875, -7.013530794636074)": 0, "(7.161296615604117, -6.979672684541662)": 0, "(7.162336648549527, -6.978605428940966)": 0, "(7.213377500240475, -6.925834609563274)": 0, "(7.259713497226304, -6.877249445686133)": 0, "(7.322637695883436, -6.810211243039891)": 0, "(7.358972707979031, -6.770932039477265)": 0, "(7.375291344871342, -6.7531531582117905)": 0, "(7.378379001861879, -6.749779500463975)": 0, "(7.416412349886704, -6.707967490711921)": 0, "(7.4164521115558575, -6.707923529453707)": 0, "(7.549128210032856, -6.558251540501183)": 0, "(7.573486029121753, -6.530107913863111)": 0, "(7.592444290581021, -6.508055753788813)": 0, "(7.610835134375827, -6.486539027659548)": 0, "(7.664304428711851, -6.423273123885355)": 0, "(7.7370770890764, -6.335427224559452)": 0, "(7.762627187296127, -6.304095426867442)": 0, "(7.789652395013573, -6.270671061765183)": 0, "(7.8561089999394875, -6.187208690602717)": 0, "(7.865265713246504, -6.175564367734255)": 0, "(7.87035603582347, -6.169075771084117)": 0, "(7.972223839489153, -6.036857382204821)": 0, "(7.988138404565981, -6.0157829772605735)": 0, "(8.003938277409059, -5.994745370024159)": 0, "(8.028432807414745, -5.961901261915243)": 0, "(8.185002294946843, -5.745062004166266)": 0, "(8.188411478286527, -5.740201865985675)": 0, "(8.196927174696725, -5.7280349940200574)": 0, "(8.221161870541865, -5.693197475790611)": 0, "(8.236563600149468, -5.67089235135819)": 0, "(8.275504564608882, -5.613913447955672)": 0, "(8.297290829950061, -5.58166327211044)": 0, "(8.304728740915436, -5.5705906814101045)": 0, "(8.454359006692671, -5.340769025707299)": 0, "(8.51473508470224, -5.243976204879343)": 0, "(8.556283990870565, -5.175906130096651)": 0, "(8.610112658936623, -5.085858826237643)": 0, "(8.613267602307065, -5.080513872734478)": 0, "(8.631796330794021, -5.048969410056954)": 0, "(8.64719905166347, -5.0225440327497735)": 0, "(8.674536461263655, -4.9751801155543545)": 0, "(8.773935333529048, -4.797713910087858)": 0, "(8.832953896372407, -4.688168668527137)": 0, "(8.841140022338687, -4.672712606762915)": 0, "(8.868035609003712, -4.621465615737303)": 0, "(8.87857653528874, -4.601182316211804)": 0, "(8.879756441842764, -4.5989048189272115)": 0, "(8.883808942695596, -4.5910716254140205)": 0, "(8.955059974638148, -4.450494450129535)": 0, "(8.958345212219612, -4.4438779302206255)": 0, "(8.971799766910014, -4.416651326794254)": 0, "(9.108322962381001, -4.127766080213726)": 0, "(9.124080752926455, -4.09281692897166)": 0, "(9.146499823271519, -4.042467190082571)": 0, "(9.169413492492806, -3.990220069581487)": 0, "(9.18905363513837, -3.9447805123416315)": 12, "(9.209664426190763, -3.8964190171176893)": 0, "(9.211943334889238, -3.891028141094556)": 0, "(9.245996921119648, -3.809401650475568)": 0, "(9.270656489747251, -3.748990297281015)": 0, "(9.276578148208987, -3.73431357282319)": 0, "(9.302609402848823, -3.6689860040655153)": 0, "(9.312833341307377, -3.6429569249489746)": 0, "(9.330827175474269, -3.5966184425694796)": 0, "(9.361746516970626, -3.5153523510436853)": 0, "(9.3931023495155, -3.4306891802561177)": 0, "(9.396232165735368, -3.4221076966688266)": 0, "(9.40308070476783, -3.4032445195170604)": 0, "(9.414095994043665, -3.3726542388645497)": 0, "(9.419113347158738, -3.3586163450707045)": 0, "(9.442382889023833, -3.292628946156845)": 0, "(9.46945708109825, -3.213935685298979)": 0, "(9.479779662609033, -3.18335947520605)": 0, "(9.482838811035615, -3.17423503917348)": 0, "(9.544613111455277, -2.983347206182351)": 0, "(9.544949915399444, -2.982269456725222)": 0, "(9.580937076847958, -2.8645496556143164)": 0, "(9.590521858324925, -2.8322942087628955)": 0, "(9.617431472816424, -2.739527672004813)": 0, "(9.665236209498174, -2.5657764935015965)": 0, "(9.671335278729316, -2.5426902930568924)": 0, "(9.703619117948907, -2.41656285119516)": 0, "(9.712147219021332, -2.3820571773272383)": 0, "(9.718813396048274, -2.354711483981128)": 0, "(9.721681949326255, -2.3428401729832222)": 0, "(9.727271061752269, -2.31952531592067)": 0, "(9.73479574895681, -2.287739435795179)": 0, "(9.75034381309719, -2.2205394674261734)": 0, "(9.784077640296687, -2.066839308859406)": 0, "(9.787625492787265, -2.0499724907766117)": 0, "(9.794815153026411, -2.015340199084071)": 0, "(9.812100285167032, -1.929426856303457)": 0, "(9.820217046791232, -1.8876803632794734)": 0, "(9.82912012856682, -1.8407600327589055)": 0, "(9.836015204284221, -1.8035534095472916)": 0, "(9.857519446286213, -1.6820553992330816)": 0, "(9.861005004120216, -1.6614994158037093)": 0, "(9.88048400058492, -1.5414395590438907)": 0, "(9.89324304125053, -1.4573064628786778)": 0, "(9.903212344590774, -1.3879428150845892)": 0, "(9.905882428960826, -1.3687561154585415)": 0, "(9.921099714714837, -1.253706684470176)": 0, "(9.959921033551534, -0.8944121004423691)": 8, "(9.964308746940766, -0.8441274759417314)": 0, "(9.983444264414354, -0.5751874645123385)": 0, "(9.991751011492, -0.40609324587906576)": 0, "(9.995899327633232, -0.28635054011036115)": 0, "(9.99948935019956, -0.10105807857648427)": 0, "(9.999508974098774, -0.0990973103474941)": 0, "(9.999653292390809, -0.08327083509637125)": 0, "(9.999769507018808, -0.06789555579582532)": 0, "(9.99991748278216, 0.04062434673560021)": 0, "(9.998341236312855, 0.18213325409143566)": 0, "(9.997714844984525, 0.21377062093768473)": 0, "(9.993615761515038, 0.3572730205294323)": 0, "(9.992434212276311, 0.38891967465004906)": 0, "(9.992337428617892, 0.39139840653991564)": 0, "(9.98148473286735, 0.6082454500741882)": 0, "(9.97678498996948, 0.6810001937735937)": 0, "(9.97374171034068, 0.7242073566393671)": 0, "(9.968431335391537, 0.7939626638476925)": 0, "(9.96050126948914, 0.8879270580995106)": 0, "(9.95844760566944, 0.9106707885600785)": 0, "(9.952851739496865, 0.9699186829802992)": 0, "(9.946963298614172, 1.0285529330193341)": 6, "(9.943415820477629, 1.0623002499647627)": 0, "(9.939682756427132, 1.096679853733613)": 0, "(9.911580609022144, 1.3268646618461963)": 0, "(9.898562549808862, 1.4207249725127882)": 0, "(9.88122751515874, 1.5366661295381707)": 0, "(9.878692590336755, 1.552878844477482)": 0, "(9.876973001968501, 1.563778858529988)": 0, "(9.876113850825236, 1.569195719321824)": 0, "(9.870783154026855, 1.6023856983197398)": 0, "(9.870208016819136, 1.60592456383208)": 0, "(9.86795530717786, 1.6197092503101707)": 0, "(9.86346647545059, 1.6468239394854414)": 0, "(9.859473183546044, 1.670565336326731)": 0, "(9.858202786883167, 1.6780458315221827)": 0, "(9.85638344463181, 1.6886993197096907)": 0, "(9.833642449839168, 1.8164460269221099)": 0, "(9.831472423645545, 1.8281548028263952)": 0, "(9.803361227945246, 1.9733495976181903)": 0, "(9.792196308170746, 2.0280264944638184)": 0, "(9.772159439884971, 2.122474942482724)": 0, "(9.75658041067086, 2.192974849402884)": 0, "(9.726962605352625, 2.3208184922719983)": 0, "(9.668134813638419, 2.5548325239265317)": 0, "(9.667458078822651, 2.557392088477368)": 0, "(9.649092955545678, 2.6258341789303383)": 0, "(9.64458298246265, 2.6423510543438167)": 0, "(9.621181215669795, 2.726329403289834)": 0, "(9.603484006014474, 2.788027070568752)": 0, "(9.53574968521423, 3.011557394594486)": 0, "(9.523478426320276, 3.0501407612456655)": 0, "(9.518283020631214, 3.0663151076110085)": 0, "(9.49956625192987, 3.1238183406201934)": 0, "(9.489704583799451, 3.1536497764044262)": 0, "(9.485699280149774, 3.1656767312165766)": 0, "(9.476812179883742, 3.1921827809834364)": 0, "(9.472543367136089, 3.2048279451050243)": 0, "(9.461837869342583, 3.236297905674727)": 0, "(9.449470089140332, 3.2722339516669945)": 0, "(9.425840434600865, 3.3396904200005384)": 0, "(9.413385453787335, 3.37463691356937)": 0, "(9.408353755599167, 3.388639787511065)": 0, "(9.386278015776107, 3.449316600510622)": 0, "(9.362104829356548, 3.5143979803287517)": 0, "(9.330338314526747, 3.5978864540830267)": 0, "(9.268756589474828, 3.753685027418653)": 0, "(9.245777487264325, 3.8099342062555603)": 0, "(9.199054461858761, 3.9214024286926255)": 0, "(9.195397241511916, 3.929970683197908)": 0, "(9.19423233880885, 3.9326952208379384)": 0, "(9.141106627105195, 4.054647904799312)": 0, "(9.123269023881267, 4.094626029064015)": 0, "(9.108147095084746, 4.128154126761656)": 0, "(9.104584707799045, 4.1360049925636915)": 0, "(9.102493902365758, 4.140604395181243)": 0, "(9.095252506305018, 4.156486719159859)": 0, "(9.08132963738276, 4.186818842175228)": 0, "(9.076505026418708, 4.1972677428770195)": 0, "(9.065526580016126, 4.220927365759936)": 0, "(9.05254459808577, 4.248698188818328)": 0, "(9.012643370475404, 4.3326965594910725)": 0, "(8.97045311433036, 4.419385808412833)": 0, "(8.926572341076266, 4.507361338913512)": 0, "(8.889466904469149, 4.580106784164282)": 0, "(8.881496014091196, 4.595544423861246)": 0, "(8.864875064666826, 4.627525266041058)": 0, "(8.860380153452935, 4.63612591894324)": 0, "(8.858931273677872, 4.638893907846153)": 0, "(8.849390215827167, 4.657069122100552)": 0, "(8.82297552401279, 4.706920745314416)": 0, "(8.812710275903276, 4.726112312777682)": 0, "(8.79366144799821, 4.761461785837416)": 0, "(8.769734914810906, 4.80538755189907)": 0, "(8.749017949064978, 4.843003709160137)": 0, "(8.743554153731983, 4.852861090197841)": 0, "(8.735061016798156, 4.868131985968862)": 0, "(8.66629147468294, 4.989528241811823)": 0, "(8.632066936745044, 5.048506749480783)": 0, "(8.601088894614398, 5.101104765336709)": 0, "(8.596585966339864, 5.1086896287921535)": 0, "(8.561103316082303, 5.167930921690478)": 0, "(8.489602636407678, 5.284566876849965)": 0, "(8.470956425600718, 5.3144046924913315)": 0, "(8.437229001223237, 5.367789748203403)": 0, "(8.428681299355205, 5.381201683072272)": 0, "(8.420581335221657, 5.3938678123325055)": 0, "(8.368111773659793, 5.474916012464151)": 0, "(8.366504258001275, 5.477372225880449)": 0, "(8.307599636232252, 5.566308317374609)": 0, "(8.225751034266388, 5.686564861343396)": 0, "(8.204950641071994, 5.716536099559966)": 0, "(8.190316232136459, 5.737483770574173)": 0, "(8.183303955121808, 5.747480872355103)": 0, "(8.150563136999217, 5.793817441876251)": 0, "(8.113592661268058, 5.84547809225363)": 0, "(8.035610209201177, 5.952223833642496)": 0, "(7.997728054696216, 6.0030280661617015)": 0, "(7.981304876281067, 6.024846261262775)": 0, "(7.931343005672641, 6.090467808499414)": 0, "(7.910713779051656, 6.117238552314454)": 0, "(7.908563073428153, 6.1200188001025495)": 0, "(7.901276334134729, 6.129423487706039)": 0, "(7.89747149308, 6.134325066051583)": 0, "(7.893785598563327, 6.139067431126181)": 0, "(7.845337716661786, 6.200860916963388)": 0, "(7.72110702600642, 6.354880509730634)": 0, "(7.705929458755091, 6.3732763298550354)": 0, "(7.587268669416652, 6.514088895470224)": 0, "(7.560048576176807, 6.54566005272555)": 0, "(7.558589284199931, 6.547345113309515)": 0, "(7.527553106411722, 6.583004194906092)": 0, "(7.508875441515255, 6.6043008414069915)": 0, "(7.487644784477443, 6.628361455253308)": 0, "(7.4805423827666315, 6.636375943211185)": 0, "(7.371116728362084, 6.757709536289691)": 0, "(7.366722303363616, 6.762499723114601)": 0, "(7.340971300946118, 6.79044478356797)": 0, "(7.31528043315002, 6.818113535602971)": 0, "(7.299400474570213, 6.835111755622153)": 0, "(7.293681444150142, 6.8412141459875295)": 0, "(7.28373623630925, 6.851801692976495)": 0, "(7.221311830025615, 6.917561380539539)": 0, "(7.0439684595387275, 7.098063703646483)": 0, "(7.031712884288692, 7.110204913568131)": 0, "(6.979614025961868, 7.161353786023729)": 0, "(6.95254727622291, 7.187634268094431)": 0, "(6.876234737374878, 7.260674613045199)": 0, "(6.8705981880100655, 7.266008569972431)": 0, "(6.863093518502111, 7.273097507685038)": 0, "(6.850584860740445, 7.284880717334623)": 0, "(6.804188747983745, 7.328234131208649)": 0, "(6.773469655191222, 7.356637059839483)": 0, "(6.7210124484912175, 7.4045926064319065)": 0, "(6.708244707288615, 7.416161604707268)": 0, "(6.657393317843996, 7.4618438881771105)": 0, "(6.596418524344513, 7.515800865622011)": 0, "(6.515943508292201, 7.585675988120288)": 0, "(6.510212514624821, 7.590595036913931)": 0, "(6.468424005832194, 7.626237006595965)": 0, "(6.421808993733171, 7.665531243691317)": 0, "(6.384000673314806, 7.697047187273579)": 0, "(6.227356691525651, 7.8243228867749774)": 0, "(6.219383548253751, 7.830662058837079)": 0, "(6.191141262718182, 7.853010242261773)": 0, "(6.181428859530902, 7.860657558662538)": 0, "(6.16378468440575, 7.874500515225403)": 0, "(6.058629756224211, 7.95569013203723)": 0, "(6.0527462453747445, 7.960167265146)": 0, "(6.044234997596317, 7.966631866343007)": 0, "(5.740508871928384, 8.188196253834633)": 0, "(5.685860435958343, 8.226237967795704)": 0, "(5.632439116049449, 8.262906849529172)": 0, "(5.5954362814238054, 8.288008978067419)": 0, "(5.455663685134988, 8.380676211064314)": 0, "(5.391927787684734, 8.4218237177225)": 0, "(5.259694716951226, 8.505034478735249)": 0, "(5.22970790073604, 8.523506043464687)": 0, "(5.197233999032915, 8.543345876136371)": 0, "(5.160521105748078, 8.565571896676172)": 0, "(5.155992713815348, 8.568298497081148)": 0, "(5.1402552259566665, 8.577748901199262)": 0, "(5.042931818411281, 8.635325047434815)": 0, "(5.036582819596487, 8.639029662024868)": 0, "(4.890043767606788, 8.722813304828323)": 0, "(4.779630751622406, 8.783799284941878)": 0, "(4.775445436948301, 8.786075396827053)": 0, "(4.635512861782393, 8.860700903892987)": 0, "(4.62175783200199, 8.867883318037528)": 0, "(4.546161298760232, 8.906874729424159)": 0, "(4.484366441654076, 8.938146206958505)": 0, "(4.475263867894434, 8.942707269765604)": 0, "(4.417301250852975, 8.971479792052856)": 0, "(4.373998887521285, 8.992671112186999)": 0, "(4.321131317479546, 9.018194061845058)": 0, "(4.114908358390702, 9.114138972061284)": 0, "(4.105725398707728, 9.118279385410728)": 0, "(3.9694697926138613, 9.178415416918439)": 0, "(3.869529151532024, 9.220994748151842)": 0, "(3.8457925260667154, 9.23091977250639)": 0, "(3.7636887640353445, 9.264698963672489)": 0, "(3.6614656568472164, 9.305571946083079)": 0, "(3.661055270227742, 9.30573341055597)": 0, "(3.57896211292235, 9.337613731262735)": 0, "(3.5757550498803883, 9.338842317078434)": 0, "(3.574043478764049, 9.339497481765502)": 0, "(3.5573858162058003, 9.345855025339189)": 0, "(3.5528494644793547, 9.347580472119445)": 0, "(3.4820545180738547, 9.374182435453315)": 0, "(3.4265647287212073, 9.394607717189887)": 0, "(3.3560272221567162, 9.420036161509312)": 0, "(3.253815394819278, 9.455828116904254)": 0, "(3.2299526606291162, 9.464005801461392)": 0, "(3.119397318867548, 9.501018912045273)": 0, "(3.085545329979836, 9.512066548160794)": 0, "(3.0379466711528655, 9.527375295601155)": 0, "(2.9903077633293873, 9.542434672586026)": 0, "(2.9309575211876764, 9.560830926702627)": 277, "(2.8987198953241475, 9.570654260208752)": 0, "(2.8624365344718172, 9.58156861302579)": 0, "(2.7191487272028474, 9.62321309123679)": 0, "(2.6209097356609092, 9.650431708349522)": 0, "(2.563289808499075, 9.665895993525108)": 0, "(2.476392479409247, 9.688523122123687)": 0, "(2.4118967481892732, 9.70477996020899)": 0, "(2.3696317437968815, 9.715186328567773)": 0, "(2.348340600933338, 9.720354747744961)": 0, "(2.1109813654109355, 9.774648723861528)": 0, "(2.0854280240207363, 9.780132409974263)": 0, "(2.0327047948437613, 9.791226236637533)": 0, "(1.991057740068332, 9.799780052415153)": 0, "(1.9653148682845631, 9.804975138596712)": 0, "(1.8908519738019491, 9.81960685634457)": 0, "(1.814334909283659, 9.834032175916176)": 0, "(1.8139139250221326, 9.834109836310088)": 0, "(1.800354215078127, 9.836601277893214)": 0, "(1.703049004163211, 9.853914150702689)": 0, "(1.6660098176952047, 9.860243977069898)": 0, "(1.5307088784508285, 9.882152110215255)": 0, "(1.467218732431283, 9.891777857958736)": 0, "(1.4512404698813453, 9.894134681647433)": 0, "(1.4393820059300093, 9.895866785734583)": 0, "(1.3849732280292408, 9.903628080539084)": 0, "(1.2808078533404064, 9.917637382099706)": 0, "(1.2685997547885655, 9.919206352433163)": 0, "(1.24337074020741, 9.92240037503003)": 0, "(1.1817880662423188, 9.929923311208766)": 0, "(1.1653049380594758, 9.931871143008964)": 0, "(1.1298891530511972, 9.935962484924007)": 0, "(1.073407386742019, 9.942222919553135)": 0, "(1.0665542508728019, 9.942960425846277)": 0, "(0.8611072777770713, 9.9628557279607)": 181, "(0.7837078646956042, 9.969242798869644)": 0, "(0.7714082305467524, 9.97020207126439)": 0, "(0.7218256565904007, 9.973914363051643)": 0, "(0.7150223146526952, 9.974404397734668)": 0, "(0.7040098841882768, 9.975187721690514)": 0, "(0.6477365738111117, 9.97899981616131)": 0, "(0.6414156689636118, 9.979408095654168)": 0, "(0.611962164622418, 9.981257551484713)": 0, "(0.4872529332889155, 9.98812217481351)": 0, "(0.48605345990175475, 9.988180616814933)": 0, "(0.4773072004960383, 9.988602396549512)": 0, "(0.45859269603395997, 9.989479102492998)": 0, "(0.40380692467280876, 9.99184367209507)": 0, "(0.33349639636206324, 9.994437460588442)": 0, "(0.24666780548766143, 9.996957286781608)": 0, "(0.2280014778582709, 9.997400428416102)": 0, "(0.2031759289963349, 9.99793576404032)": 0, "(0.1164845895588759, 9.999321544004639)": 0, "(0.002835608578156995, 9.999999597966193)": 0, "(-0.1242836673364265, 9.999227648675342)": 0, "(-0.31149279074958514, 9.99514743469605)": 0, "(-0.39307527669677406, 9.992271604937976)": 0, "(-0.47536151393423026, 9.988695181607564)": 0, "(-0.47697931080706224, 9.988618059424539)": 0, "(-0.5040389079357581, 9.987289160692551)": 0, "(-0.6758267614905181, 9.97713677306537)": 0, "(-0.7587844870221023, 9.971170748826571)": 0, "(-0.7690479912318079, 9.970384405186307)": 0, "(-0.7705105151396756, 9.970271488081915)": 0, "(-0.7916000759257021, 9.968619228348249)": 0, "(-1.0320195208611946, 9.94660423001546)": 0, "(-1.1281543640864236, 9.936159606749117)": 0, "(-1.1529402366377763, 9.933314090007505)": 0, "(-1.1700030176857326, 9.931318791510334)": 0, "(-1.184277870377087, 9.929626676050571)": 0, "(-1.2572576821453187, 9.920650337588086)": 0, "(-1.311107608969027, 9.913677261122812)": 0, "(-1.4303113210241813, 9.89718189814404)": 0, "(-1.4899129042234638, 9.888385082399877)": 0, "(-1.5112333758618386, 9.885149148276987)": 0, "(-1.598707182018847, 9.871379607033727)": 0, "(-1.6328062117706892, 9.865796667010883)": 0, "(-1.6408512418730659, 9.86446183033031)": 0, "(-1.6834275873764801, 9.857285202227834)": 0, "(-1.6922645159823828, 9.855771953933742)": 0, "(-1.771063120358145, 9.841917263608108)": 0, "(-1.7868668063239683, 9.83906027100442)": 0, "(-1.8718997661580212, 9.823237310859264)": 0, "(-2.0200004619070127, 9.793855121140778)": 0, "(-2.101253619622056, 9.776744510624443)": 0, "(-2.110696641772657, 9.774710209843033)": 0, "(-2.2180783209710064, 9.750903986915183)": 0, "(-2.280962413459933, 9.736385903834288)": 0, "(-2.419107506995493, 9.702985049437006)": 0, "(-2.4706615419125333, 9.68998614783914)": 0, "(-2.4794104645855244, 9.687751222451151)": 0, "(-2.5077876068449734, 9.6804442728087)": 0, "(-2.527216735557317, 9.675390202545788)": 0, "(-2.577550585265341, 9.662102927437603)": 0, "(-2.7512683885379756, 9.614079376322605)": 0, "(-2.751290594557566, 9.614073021581389)": 0, "(-2.7572374591072606, 9.612369197762627)": 0, "(-3.0093181902670167, 9.536456576198942)": 0, "(-3.0224159305071168, 9.53231356717858)": 0, "(-3.184685819943663, 9.479334165871027)": 0, "(-3.248047328238138, 9.457810981063487)": 0, "(-3.4631449814724125, 9.381184724612476)": 0, "(-3.535875320320706, 9.354014417304846)": 0, "(-3.626824163638576, 9.31912798957324)": 0, "(-3.665736811718656, 9.303890241571573)": 0, "(-3.7272900030536658, 9.279402417889646)": 0, "(-3.8068204600371525, 9.247059964390981)": 0, "(-3.848091427262295, 9.229961666628439)": 0, "(-4.072544467785209, 9.13314740699569)": 0, "(-4.14050301292326, 9.102540019136056)": 0, "(-4.217141801175224, 9.06728818494155)": 0, "(-4.3055293521958236, 9.025653272610256)": 0, "(-4.346201019460531, 9.006138834064254)": 0, "(-4.3608682822246125, 8.999045939714241)": 0, "(-4.440235001770107, 8.960151401011906)": 0, "(-4.508982467608235, 8.925753587613851)": 0, "(-4.515532248832408, 8.922441846812706)": 0, "(-4.528270827703649, 8.915983586288622)": 0, "(-4.625342229445851, 8.8660142826698)": 0, "(-4.656974530190261, 8.849439995003028)": 0, "(-4.6578246844298326, 8.848992553342791)": 0, "(-4.690255923460762, 8.831845751168961)": 0, "(-4.715125047053225, 8.818593753578362)": 0, "(-4.77694312511161, 8.785261201549384)": 0, "(-4.792429366475861, 8.77682293129694)": 0, "(-4.849543268429086, 8.74539479312593)": 0, "(-4.927505025740739, 8.7017063970982)": 0, "(-5.028433638648552, 8.643775514305522)": 0, "(-5.0542905044149276, 8.628681677810413)": 0, "(-5.087274802257348, 8.609276106985849)": 0, "(-5.094379907382844, 8.605073698653252)": 0, "(-5.318900334137266, 8.468134342079988)": 0, "(-5.407657206374499, 8.41173249327069)": 0, "(-5.4925024391859, 8.356579261608001)": 0, "(-5.532823774518856, 8.329937639629659)": 0, "(-5.774106357761534, 8.164538919575179)": 0, "(-5.800361919182567, 8.145907046271565)": 0, "(-5.851771013464946, 8.109055185776667)": 0, "(-5.877546915747174, 8.090391971541976)": 0, "(-5.928936949674467, 8.052807376734206)": 0, "(-5.99313827187106, 8.005141701071528)": 0, "(-6.017325911991607, 7.986976203099292)": 0, "(-6.187491604531887, 7.85588617813722)": 0, "(-6.226766313716488, 7.824792730441209)": 0, "(-6.35722752885883, 7.719174706295968)": 0, "(-6.406826422200186, 7.6780580354538595)": 0, "(-6.472369727995264, 7.622888566949573)": 12, "(-6.565000296595091, 7.543259978663493)": 0, "(-6.757824714274481, 7.371011133565125)": 0, "(-6.832170467905777, 7.302153565728138)": 0, "(-6.864714149458162, 7.2715678946310405)": 0, "(-6.882071406606894, 7.255142531636701)": 0, "(-6.892811139007503, 7.244939930874105)": 0, "(-7.00335885715691, 7.138134540472171)": 0, "(-7.004917823659773, 7.136604674757712)": 0, "(-7.057547937488715, 7.084561885540192)": 0, "(-7.110829313597489, 7.031081458273872)": 0, "(-7.1615128016334015, 6.979450866081149)": 0, "(-7.215914213277273, 6.923191609844628)": 0, "(-7.222764192981062, 6.916044925576367)": 0, "(-7.233948413482838, 6.904345758366184)": 0, "(-7.337210165764012, 6.794508590281511)": 0, "(-7.540282308150599, 6.568420107863921)": 0, "(-7.564638057151522, 6.540355576289016)": 0, "(-7.612839186103795, 6.484186882448909)": 0, "(-7.653839659248628, 6.435739154946605)": 0, "(-7.685422922670937, 6.3979898796171994)": 0, "(-7.715001575063126, 6.362291308701095)": 0, "(-7.756846335524936, 6.3112070895394785)": 0, "(-7.845783018962059, 6.200297478296229)": 0, "(-7.851327682659635, 6.193274870333345)": 0, "(-7.88290808847639, 6.153028528182971)": 0, "(-7.887592013168363, 6.147023038333486)": 0, "(-7.8880052429009595, 6.146492763191621)": 0, "(-7.908103257314605, 6.120612949015005)": 0, "(-8.004012024544865, 5.994646904609245)": 0, "(-8.004912609065292, 5.993444261960523)": 0, "(-8.020922892220877, 5.972001001092268)": 0, "(-8.062836002370213, 5.915291674878149)": 0, "(-8.081401286510355, 5.88990265169033)": 0, "(-8.104584152823813, 5.857961736798656)": 0, "(-8.175614406146284, 5.758413764398436)": 0, "(-8.1846249494059, 5.7455995716341475)": 0, "(-8.188421851114532, 5.74018706909366)": 0, "(-8.204525866561786, 5.717145730600069)": 0, "(-8.241623787669276, 5.663535763330528)": 0, "(-8.31403073215544, 5.556698028935426)": 0, "(-8.353967591217511, 5.496473913782134)": 0, "(-8.361031073860145, 5.4857232323500495)": 0, "(-8.372062605070797, 5.468872620273321)": 0, "(-8.393616619926217, 5.435733624608403)": 0, "(-8.39892251018529, 5.427531728871128)": 0, "(-8.402942342809327, 5.421306114159401)": 0, "(-8.429436823524957, 5.380018107609071)": 0, "(-8.50298856992698, 5.263001556117108)": 0, "(-8.564004337553786, 5.163122089042629)": 0, "(-8.610121912920315, 5.0858431596589195)": 0, "(-8.61709516966078, 5.074019199511256)": 0, "(-8.618900383247917, 5.070952196939831)": 0, "(-8.637291721577027, 5.039562651299908)": 0, "(-8.640763420483605, 5.033607802683126)": 0, "(-8.65302994018577, 5.012491681214911)": 0, "(-8.691230787083624, 4.9459586942927185)": 0, "(-8.747884372981437, 4.845050979808902)": 0, "(-8.774272561843539, 4.797097144157039)": 0, "(-8.825225646969406, 4.702700530554057)": 0, "(-8.841966020195843, 4.671149419329475)": 0, "(-8.850523791560482, 4.6549144584000555)": 0, "(-8.886273782999616, 4.5862989712374524)": 0, "(-8.945949727080484, 4.468778745982913)": 0, "(-8.951644201445463, 4.457360888544681)": 0, "(-9.037055780446485, 4.281544443433795)": 0, "(-9.07029366106927, 4.210673687424211)": 0, "(-9.079442349077508, 4.190910000200186)": 0, "(-9.090588165674381, 4.166678149569618)": 0, "(-9.138570637676228, 4.060360415061932)": 0, "(-9.152873682454462, 4.028014815393868)": 0, "(-9.19727531368546, 3.9255734363621393)": 0, "(-9.198875040680154, 3.921823298665012)": 0, "(-9.235778291458224, 3.834109981603163)": 0, "(-9.289011314459557, 3.703278115378635)": 0, "(-9.31518651745226, 3.6369355431565804)": 0, "(-9.359023240067945, 3.522596200512925)": 0, "(-9.3711346819756, 3.490248525860885)": 10, "(-9.403805609276331, 3.4012409592592845)": 0, "(-9.451862437110853, 3.265317208164149)": 0, "(-9.453010512855403, 3.2619920667967977)": 0, "(-9.465381076265533, 3.22592019136778)": 0, "(-9.501347426331037, 3.1183965565900365)": 0, "(-9.513500442487778, 3.0811214404474327)": 0, "(-9.534956395538492, 3.014068103938534)": 0, "(-9.539778442961735, 2.998770958109767)": 0, "(-9.570139567592248, 2.9004187037055993)": 0, "(-9.611734820550172, 2.7594480860170867)": 0, "(-9.62130507478007, 2.725892268232778)": 0, "(-9.646762863471414, 2.634381569922774)": 0, "(-9.694952225189247, 2.451102068722975)": 0, "(-9.701352316139914, 2.4256469731036123)": 0, "(-9.713066171933844, 2.3783072845270525)": 0, "(-9.713392926417441, 2.376972414022428)": 0, "(-9.716280105287469, 2.3651428953860094)": 0, "(-9.727778126797132, 2.317397832873606)": 0, "(-9.746178095762472, 2.238752448503365)": 0, "(-9.74691894587275, 2.235524784605806)": 0, "(-9.758704406878449, 2.1835036750990606)": 0, "(-9.77225049902351, 2.1220556506215336)": 0, "(-9.774088524946729, 2.113573634038964)": 0, "(-9.785705598375092, 2.0591177581504185)": 0, "(-9.816262946909493, 1.9081356757662036)": 0, "(-9.817279284486153, 1.9028997478582659)": 0, "(-9.820935759237354, 1.883937582016187)": 15, "(-9.843908969977296, 1.7599591446395946)": 0, "(-9.887911144766141, 1.4930549866664347)": 0, "(-9.899088902605454, 1.417052891854617)": 0, "(-9.901151793129038, 1.4025666363555072)": 0, "(-9.9116119718292, 1.326630362946682)": 0, "(-9.913042487053243, 1.3158984192851815)": 0, "(-9.928723720626333, 1.1918243492528484)": 0, "(-9.936776172302567, 1.122710693616103)": 0, "(-9.939987542275235, 1.0939139177344375)": 0, "(-9.94034594325354, 1.0906523407772415)": 0, "(-9.948028880002594, 1.0181951692255822)": 0, "(-9.958064172916574, 0.9148540474170557)": 0, "(-9.959167412330634, 0.9027648936304052)": 0, "(-9.964263698624615, 0.8446590698451678)": 0, "(-9.970829499906772, 0.7632555822192651)": 0, "(-9.980346827968754, 0.6266396041218893)": 0, "(-9.98562334637782, 0.5360283427900584)": 0, "(-9.986101212057411, 0.5270508348779362)": 0, "(-9.987540930941718, 0.49902520253376464)": 0, "(-9.988170591046218, 0.48625944120340014)": 0, "(-9.989045029117316, 0.4679523546972045)": 0, "(-9.989338079717216, 0.4616543394268167)": 0, "(-9.99236901858333, 0.3905910859914683)": 0, "(-9.99425487624684, 0.33892398648704547)": 0, "(-9.994353990325735, 0.3359885653710331)": 0}

==> figs/circle/1000_p5_circle_hull.json <==
{"(-9.99872613773571, 0.15961084725274952)": 0, "(-9.999906527005049, -0.04323715025076772)": 0, "(-9.999681450839352, -0.07981780339878863)": 0, "(-9.996420835778293, -0.26752658562769827)": 27, "(-9.991888764418594, -0.402689606875359)": 0, "(-9.986735714124103, -0.5148881201175005)": 0, "(-9.98229069902792, -0.5948717509687729)": 0, "(-9.981800083558994, -0.6030481671157398)": 0, "(-9.981721822474297, -0.6043421702482664)": 0, "(-9.980231694101265, -0.6284706294303807)": 0, "(-9.977505816542237, -0.6703563834751058)": 0, "(-9.97650554110261, -0.6850818844115878)": 0, "(-9.975295811998006, -0.7024766637654326)": 0, "(-9.970771660837121, -0.7640107901380415)": 0, "(-9.965784368082927, -0.826524003809925)": 0, "(-9.961586309730436, -0.8756701398307228)": 0, "(-9.959235281192024, -0.9020158612020382)": 0, "(-9.958672983806027, -0.9082028416669656)": 0, "(-9.956824118902176, -0.9282529101747496)": 0, "(-9.956493032069897, -0.9317974577898182)": 0, "(-9.946275771457621, -1.0351803118853695)": 0, "(-9.945107234802542, -1.046347020963001)": 0, "(-9.93851133129802, -1.1072454640507043)": 0, "(-9.937634993003073, -1.1150832909880841)": 0, "(-9.923506860720005, -1.2345086412184416)": 0, "(-9.908136935794978, -1.3523396250703084)": 0, "(-9.903378275983012, -1.3867583505383236)": 0, "(-9.89803539128857, -1.424392990996136)": 0, "(-9.896871234338363, -1.432459343550757)": 0, "(-9.892883181353186, -1.4597473617373906)": 0, "(-9.864866196905803, -1.6384184194354214)": 0, "(-9.854278744808306, -1.70093809987878)": 0, "(-9.849420841782765, -1.7288461705586393)": 0, "(-9.837177154978422, -1.7972049470137441)": 0, "(-9.8334784410116, -1.8173336925727395)": 0, "(-9.791912351192831, -2.029397079567549)": 0, "(-9.787004085797989, -2.0529371701475614)": 0, "(-9.786826616947991, -2.0537830386382896)": 0, "(-9.775954030233416, -2.1049282170095536)": 0, "(-9.750344596700483, -2.220536026637205)": 0, "(-9.736664367525519, -2.279773452376108)": 0, "(-9.712472986548466, -2.380728561925173)": 0, "(-9.708381336494813, -2.3973593441950256)": 0, "(-9.683443515502168, -2.4961814201053167)": 0, "(-9.661965188142885, -2.5780668538878193)": 0, "(-9.653514233445515, -2.6095330893983464)": 0, "(-9.616223210050917, -2.743765874574224)": 0, "(-9.57654477155445, -2.879199582941949)": 0, "(-9.528570220468712, -3.0341966899983306)": 0, "(-9.48775268918798, -3.1595171955231103)": 0, "(-9.467425279214876, -3.219915927859472)": 0, "(-9.378608030950833, -3.470116914714049)": 0, "(-9.35771248429698, -3.526076723673555)": 0, "(-9.329651845706096, -3.599666156452961)": 0, "(-9.329269880166912, -3.6006559823191133)": 0, "(-9.272234514000806, -3.745085728975005)": 0, "(-9.242537134561456, -3.81778827546166)": 0, "(-9.237197790354047, -3.8306888390834253)": 0, "(-9.233911424766292, -3.838603886775833)": 0, "(-9.137366835495598, -4.063068706480999)": 0, "(-9.131020517901803, -4.077310915500105)": 0, "(-9.068535102890932, -4.214459762251262)": 0, "(-8.962714323181466, -4.435059408963739)": 0, "(-8.927289347550612, -4.505941067647174)": 0, "(-8.902786666152597, -4.554161786429587)": 0, "(-8.791178658041101, -4.76604425099082)": 0, "(-8.78065950146896, -4.785396401476358)": 0, "(-8.730540865884269, -4.8762338119828454)": 0, "(-8.71510186566312, -4.903774002858938)": 0, "(-8.669158972727555, -4.984544382947887)": 0, "(-8.664162952584583, -4.993223440930797)": 0, "(-8.62485986817736, -5.0608094465513735)": 0, "(-8.622948831059885, -5.064064914367014)": 0, "(-8.609692196774686, -5.086570581128024)": 0, "(-8.601226226012775, -5.1008732006343775)": 0, "(-8.457507768559564, -5.335781324675388)": 0, "(-8.453252178094035, -5.342520717184768)": 0, "(-8.408219794878432, -5.413117390285795)": 0, "(-8.349445010628564, -5.503341531695975)": 0, "(-8.292829789958578, -5.588289011385824)": 0, "(-8.247858887013532, -5.654451678095051)": 0, "(-8.234779086016644, -5.673483357206829)": 0, "(-8.234037307003378, -5.674559861951989)": 0, "(-8.205965740326388, -5.715078850601244)": 0, "(-8.184516593781622, -5.745753921472209)": 0, "(-8.135867202618892, -5.814435902247979)": 0, "(-8.069200869433363, -5.906606244598996)": 0, "(-7.963865686791256, -6.047879241746549)": 0, "(-7.929495346296816, -6.092873177168316)": 0, "(-7.872180158731603, -6.166747890782666)": 0, "(-7.845204571158662, -6.201029369118584)": 0, "(-7.796094611066613, -6.262659883412007)": 0, "(-7.769669581158162, -6.295413775092591)": 0, "(-7.750679489341298, -6.318778952733203)": 0, "(-7.7480962897273296, -6.321946210235707)": 0, "(-7.699798377169215, -6.380682169716833)": 0, "(-7.593440762670368, -6.506893066880388)": 93, "(-7.398899134049683, -6.727279658536491)": 0, "(-7.395161417057941, -6.731388238369376)": 0, "(-7.394312724739338, -6.7323205010425555)": 0, "(-7.368820143670116, -6.76021373110655)": 0, "(-7.351187411002005, -6.779383721867767)": 0, "(-7.292518062427372, -6.842454260656081)": 0, "(-7.289363988370793, -6.845814242662668)": 0, "(-7.255809281136975, -6.881368444994538)": 0, "(-7.250331179313206, -6.8871400298148995)": 0, "(-7.2462849290819085, -6.891397153448668)": 0, "(-7.212433717008794, -6.92681744221361)": 0, "(-7.190786446225102, -6.949287034278075)": 0, "(-7.158333707143505, -6.982711402970418)": 0, "(-7.0926077049312335, -7.049462103164332)": 0, "(-7.07302423898166, -7.0691108432940775)": 0, "(-7.061262764320734, -7.0808592821223)": 0, "(-6.976052121624847, -7.16482357049868)": 0, "(-6.888825731599124, -7.248729546593513)": 0, "(-6.841682324882645, -7.293242280727305)": 0, "(-6.815763705945203, -7.317469856768808)": 0, "(-6.803173051434974, -7.329177063779325)": 0, "(-6.779647940674093, -7.350943735365786)": 0, "(-6.644680488190446, -7.473166745755186)": 0, "(-6.632173594813564, -7.484268394990772)": 0, "(-6.619908611858894, -7.49511907648147)": 0, "(-6.547336880791009, -7.558596415303165)": 0, "(-6.505546554248098, -7.5945943953914155)": 0, "(-6.490821465440816, -7.607183230590199)": 0, "(-6.472174675808618, -7.6230541757107835)": 0, "(-6.439138224975966, -7.65098025874158)": 0, "(-6.422969598576046, -7.6645587958973795)": 0, "(-6.321764776099168, -7.748244324727496)": 0, "(-6.287043137304713, -7.776444469657693)": 0, "(-6.284824423147928, -7.778237716231313)": 0, "(-6.233323958529217, -7.819569836507991)": 0, "(-6.192435028237804, -7.851990093030777)": 0, "(-6.1441892354955225, -7.889799657685925)": 0, "(-6.123489071216683, -7.905876396370605)": 0, "(-6.075711446610924, -7.942652605869211)": 0, "(-6.026221663302541, -7.980266440711309)": 0, "(-6.00036067832485, -7.9997294785519415)": 0, "(-5.919117331418861, -8.0600279166326)": 0, "(-5.842253674149233, -8.115914736299896)": 0, "(-5.8150066051343865, -8.13545930985113)": 0, "(-5.761217195302984, -8.173639117831494)": 0, "(-5.755699159822236, -8.17752573714211)": 0, "(-5.605727261465896, -8.281051978466145)": 0, "(-5.5718466958531625, -8.303886102175907)": 0, "(-5.537816949728201, -8.326618967582403)": 0, "(-5.450202691491109, -8.384228683764718)": 0, "(-5.405773935318339, -8.412942895338876)": 0, "(-5.403405669777075, -8.41446416403451)": 0, "(-5.3843224898145925, -8.426688040130404)": 0, "(-5.376897872393669, -8.431427475217255)": 0, "(-5.3089688971630045, -8.474364238629105)": 0, "(-5.301917456439095, -8.478777699946283)": 0, "(-5.297185464615617, -8.481734855173501)": 0, "(-5.249967451683701, -8.511042342525487)": 0, "(-5.2217945644274195, -8.528356320353662)": 0, "(-5.197957290562402, -8.542905829136194)": 0, "(-5.064915314479227, -8.622449353701871)": 0, "(-5.054710659927951, -8.628435556021191)": 0, "(-5.0285670417045925, -8.643697906977218)": 0, "(-5.020303311148274, -8.648500139566032)": 0, "(-5.016781988524727, -8.65054324765872)": 0, "(-5.012022730978875, -8.653301574783526)": 0, "(-4.982762129951345, -8.670183478815355)": 0, "(-4.9436538438717035, -8.69254201439214)": 0, "(-4.934480788348862, -8.697752545883102)": 0, "(-4.9194474265230355, -8.706264240055887)": 0, "(-4.904686861539048, -8.71458815953148)": 0, "(-4.902371498460601, -8.71589087191213)": 0, "(-4.764048463168694, -8.792260360145166)": 0, "(-4.701838593327942, -8.825684893666434)": 0, "(-4.697330102359709, -8.828085291243246)": 0, "(-4.627624332243139, -8.864823350729061)": 0, "(-4.59451575905263, -8.882028199674725)": 0, "(-4.520509092886655, -8.91992138648817)": 0, "(-4.511804589118961, -8.924327389198867)": 0, "(-4.483971314075904, -8.938344435886568)": 0, "(-4.456111962626731, -8.952265979992717)": 0, "(-4.43250076422212, -8.96397997405005)": 0, "(-4.383799998627218, -8.987897283126683)": 0, "(-4.356397578207555, -9.001211037443092)": 0, "(-4.255382359796622, -9.049404453992082)": 0, "(-4.228786028923029, -9.061863424350722)": 0, "(-4.160590273256106, -9.093376082516697)": 0, "(-4.1555067263344645, -9.095700294501189)": 0, "(-4.13730268839395, -9.103995082633128)": 0, "(-4.077857081789233, -9.130776616504283)": 0, "(-4.044195950175847, -9.14573557001192)": 0, "(-4.023472516460094, -9.154871321285203)": 0, "(-3.9531620407700347, -9.185450989440577)": 0, "(-3.905786450314917, -9.205695639360256)": 0, "(-3.820283886930508, -9.241505885041633)": 0, "(-3.7710961852726297, -9.261686323851734)": 0, "(-3.667274583385582, -9.303284212043298)": 0, "(-3.6223585595654284, -9.320864684456216)": 0, "(-3.441191423487297, -9.389259906239547)": 0, "(-3.3853397143919053, -9.409541700750411)": 0, "(-3.3830057918138654, -9.410381066277488)": 0, "(-3.34210722527671, -9.424983782201071)": 0, "(-3.335780916577825, -9.427224707017183)": 0, "(-3.3034398587327964, -9.438606099405538)": 0, "(-3.2892681009108977, -9.443554169926173)": 0, "(-3.2610099816900617, -9.453349348210812)": 0, "(-3.183536155354821, -9.47972033066106)": 0, "(-3.088549015573907, -9.511091681736511)": 156, "(-3.0393468184611296, -9.526928724258946)": 0, "(-3.003332130264241, -9.538343468093526)": 110, "(-2.9697321864766897, -9.548858085687753)": 0, "(-2.9486311950967616, -9.555395024555617)": 0, "(-2.891145041208741, -9.572945228647981)": 0, "(-2.8907775960653304, -9.57305619382268)": 0, "(-2.8822146223520524, -9.575637778795729)": 0, "(-2.8814699382156617, -9.575861893070483)": 0, "(-2.7730939901252594, -9.60780670714868)": 0, "(-2.7560810630130472, -9.612700826203888)": 0, "(-2.7415287875088183, -9.616861229489611)": 0, "(-2.711498827983251, -9.625371374957199)": 0, "(-2.6785715917021333, -9.634586354801451)": 0, "(-2.662548346733484, -9.639026729981964)": 0, "(-2.539916677810023, -9.672064064602885)": 0, "(-2.5097105485905615, -9.679945917322744)": 0, "(-2.315787585415635, -9.728161586817667)": 0, "(-2.2470298109222506, -9.744273037473176)": 0, "(-2.238789031096451, -9.74616969246084)": 0, "(-2.1938092548094428, -9.756392824887303)": 0, "(-2.0216952972085043, -9.793505405381927)": 0, "(-2.0038639757571346, -9.797169446664828)": 0, "(-1.9040886212553865, -9.817048768464264)": 0, "(-1.9038252463928542, -9.81709984828499)": 0, "(-1.8927665228021588, -9.819237999466122)": 0, "(-1.868404378551366, -9.823902741691313)": 0, "(-1.7967093417035798, -9.837267686783516)": 0, "(-1.7559240159928284, -9.844629543566361)": 0, "(-1.755698020011902, -9.844669850356906)": 0, "(-1.642115063391404, -9.864251523485349)": 0, "(-1.6174617681872403, -9.868323942212914)": 0, "(-1.5862845994407189, -9.87338347121073)": 0, "(-1.5763677894279267, -9.874971624893618)": 0, "(-1.5272184883271362, -9.88269212759923)": 0, "(-1.5259172055322392, -9.882893133180216)": 0, "(-1.5047503643057059, -9.886138090332434)": 0, "(-1.3253861133709293, -9.911778430255769)": 0, "(-1.3165060058399114, -9.91296181454299)": 0, "(-1.3151865315229256, -9.913136959978951)": 0, "(-1.3106028764776567, -9.91374400013277)": 0, "(-1.2053285063261256, -9.927093390909427)": 0, "(-1.1927914705614766, -9.928607581516948)": 0, "(-1.1232491490911665, -9.936715319916637)": 0, "(-1.0965028686486267, -9.939702282213755)": 0, "(-1.0723486413981622, -9.942337169463299)": 0, "(-0.9791092733837579, -9.951951820159396)": 0, "(-0.8140614614176546, -9.966810118439827)": 0, "(-0.8099114643351215, -9.967148208988295)": 0, "(-0.650784174619801, -9.978801529144892)": 0, "(-0.6070040844213974, -9.981560300949733)": 0, "(-0.5980954885708554, -9.982098065364376)": 0, "(-0.5859197434155131, -9.982820145343496)": 0, "(-0.5069944433751066, -9.987139562176287)": 0, "(-0.4937354479151548, -9.98780382804308)": 0, "(-0.4619481214852013, -9.989324498336025)": 0, "(-0.41255738011660453, -9.991486196162777)": 0, "(-0.41156642861982334, -9.991527064209611)": 0, "(-0.3813728166259437, -9.992725092523)": 0, "(-0.37115491461949013, -9.993109827744005)": 0, "(-0.348418439942106, -9.993928386310776)": 0, "(-0.33382233832983577, -9.994426579170613)": 0, "(-0.20554252145894591, -9.997887390437656)": 0, "(-0.18774574705312885, -9.998237421389005)": 0, "(-0.12298944620354275, -9.999243651202953)": 0, "(-0.06628598663936033, -9.99978030598549)": 0, "(-0.04344929828815663, -9.999905607478416)": 0, "(0.05911197816471187, -9.999825287175643)": 0, "(0.13786437917820452, -9.999049625487105)": 0, "(0.1924919340718375, -9.99814717111712)": 0, "(0.20674182460666685, -9.997862662487332)": 0, "(0.2574148764013673, -9.996686330049938)": 0, "(0.31542768158913376, -9.995024030870926)": 0, "(0.3427314231979286, -9.994125032815665)": 0, "(0.41828284607819977, -9.991248143284036)": 0, "(0.4572747161653491, -9.989539520616347)": 0, "(0.5587517808066309, -9.984377619433541)": 0, "(0.6096390945799224, -9.981399710178918)": 0, "(0.6410982122370252, -9.979428494771955)": 0, "(0.7882579902415321, -9.968884056945411)": 0, "(0.7978966107151548, -9.968117224361341)": 0, "(0.8468270394313618, -9.964079684812237)": 0, "(0.9521038621186835, -9.95457172538019)": 0, "(0.9820422165300754, -9.951662830148171)": 0, "(0.9957059612340989, -9.950305002298315)": 0, "(1.2025502360993485, -9.927430328622679)": 0, "(1.2287856249041273, -9.924217142325583)": 0, "(1.270270647226187, -9.918992513496294)": 0, "(1.4524948985390853, -9.893950604774512)": 0, "(1.4699742387908399, -9.891368749434593)": 0, "(1.499159611736123, -9.886987430888096)": 0, "(1.5334485855645303, -9.881727350793994)": 0, "(1.6207572837155961, -9.867783227619201)": 0, "(1.7553092098388592, -9.844739182825256)": 0, "(1.9402477543252525, -9.809966292084587)": 0, "(1.977875190161211, -9.802449170087279)": 0, "(2.013470622753677, -9.795199643259341)": 0, "(2.064603703603307, -9.784549634350448)": 0, "(2.1065243622555405, -9.775610216821448)": 0, "(2.1768048690357, -9.760200846403853)": 0, "(2.18824487639596, -9.757642356682625)": 0, "(2.196818781420084, -9.755715619143476)": 0, "(2.2372462583411905, -9.746523953673861)": 0, "(2.24375903148218, -9.745026701279075)": 0, "(2.3101875478376623, -9.72949297208317)": 0, "(2.3317959189494557, -9.724336881884062)": 0, "(2.4065845214281656, -9.70609864679019)": 0, "(2.456392228541994, -9.69361321796772)": 0, "(2.652877548849342, -9.64169283429062)": 0, "(2.7293052357699286, -9.620337464455124)": 0, "(2.759075066572043, -9.611841903455367)": 0, "(2.781598716266896, -9.605347915701042)": 0, "(2.8101336431907358, -9.59703854881325)": 0, "(2.9654223662645984, -9.550197390088735)": 0, "(2.9830125376715535, -9.544717711912403)": 0, "(2.9836162677689337, -9.544529007064968)": 0, "(3.0003390929959926, -9.539285367732742)": 0, "(3.049735052028171, -9.523608355682772)": 0, "(3.2140805180173384, -9.469407923608603)": 0, "(3.2230883520037166, -9.466345729751158)": 0, "(3.2249159550468858, -9.465723273098789)": 0, "(3.303683168331009, -9.438520939389093)": 0, "(3.3621169691662622, -9.417864380295793)": 0, "(3.4051352718427363, -9.402396172277175)": 0, "(3.4321912653095725, -9.392553599438902)": 0, "(3.5407893361742215, -9.35215541342395)": 0, "(3.6834516645077433, -9.296891084402095)": 0, "(3.7877245271703868, -9.254898319607399)": 0, "(3.7915738001860344, -9.25332200443402)": 0, "(3.915391985083109, -9.201614293326305)": 0, "(3.9789748331427455, -9.174298843901733)": 0, "(3.982899406395695, -9.172595724141166)": 0, "(3.9886855721415477, -9.170081101418342)": 0, "(4.057566406893692, -9.139811532720346)": 0, "(4.118360305377738, -9.11257967839453)": 0, "(4.14119688833728, -9.102224361771446)": 0, "(4.214997280685402, -9.068285280239845)": 0, "(4.25430394030603, -9.049911490368101)": 0, "(4.298232882318182, -9.029130306367204)": 0, "(4.31397139424744, -9.02162129606507)": 0, "(4.425823399027015, -8.967278697610828)": 0, "(4.506763752167641, -8.92687405994662)": 0, "(4.518606491190628, -8.9208853471934)": 0, "(4.571214140594267, -8.894043022204864)": 0, "(4.593460672649235, -8.882573897740723)": 0, "(4.596953807932865, -8.880766615992764)": 0, "(4.665249261309752, -8.845080515735782)": 0, "(4.70240809086607, -8.825381473169154)": 0, "(4.735020787972173, -8.807927005684787)": 0, "(4.769214433475, -8.789459237492016)": 0, "(4.779112704324689, -8.78408115623725)": 0, "(4.793814616714158, -8.776066397913002)": 0, "(4.8292218117448105, -8.75663272570959)": 0, "(4.831883080073632, -8.755164527323183)": 0, "(4.947595410729193, -8.690299169288213)": 0, "(4.9789081652191, -8.672397216589804)": 0, "(5.045259677937967, -8.633965183053109)": 0, "(5.089693123866365, -8.607846647383273)": 0, "(5.096723010512443, -8.603686102718587)": 0, "(5.284927760225448, -8.48937798482306)": 89, "(5.516100941725589, -8.341020944746157)": 0, "(5.547905378036824, -8.319900595340672)": 0, "(5.568340081870866, -8.306237941007371)": 0, "(5.605509079936767, -8.281199668812874)": 0, "(5.6935546621274655, -8.220914505659731)": 0, "(5.706427874568656, -8.211983981495935)": 0, "(5.742229299289325, -8.186989842083793)": 0, "(5.796931268275478, -8.14834878186311)": 0, "(5.800965919567899, -8.145476928947241)": 0, "(5.809493501134183, -8.139397106683006)": 0, "(5.8833230912329135, -8.086192515898048)": 0, "(6.1333915347767105, -7.898196520796971)": 0, "(6.204775334373932, -7.8422422208157325)": 0, "(6.276316281274685, -7.785104619554341)": 0, "(6.36772699953997, -7.710515732383254)": 0, "(6.393432975171256, -7.689214185597434)": 0, "(6.419453837621358, -7.667503663295402)": 0, "(6.4493312888216, -7.642390066401133)": 0, "(6.480789658564921, -7.615731442313206)": 0, "(6.504029498293332, -7.595893646262443)": 0, "(6.514654694556584, -7.586782863025134)": 0, "(6.524676919016679, -7.578165417992076)": 0, "(6.5517264390197205, -7.55479190105525)": 0, "(6.571936617698953, -7.537217596231893)": 0, "(6.596178131086427, -7.516011845585209)": 0, "(6.599018902587718, -7.5135177861831135)": 0, "(6.619246280523785, -7.495704014818891)": 0, "(6.6224665467169554, -7.492859056302528)": 0, "(6.651380084125029, -7.4672044954256425)": 0, "(6.697861575115473, -7.425540405963169)": 0, "(6.7146454733092575, -7.410366803861161)": 0, "(6.798593722399593, -7.333425079575632)": 0, "(6.889296624624744, -7.248282004581093)": 0, "(6.963617901180389, -7.1769092042717135)": 0, "(7.037976295891273, -7.104005184293758)": 0, "(7.073869341520374, -7.068265171815367)": 0, "(7.091967850878482, -7.050105814958102)": 0, "(7.119675488294975, -7.022123677447707)": 0, "(7.12545003351972, -7.016264092792816)": 0, "(7.128140416173875, -7.013530794636074)": 0, "(7.161296615604117, -6.979672684541662)": 0, "(7.162336648549527, -6.978605428940966)": 0, "(7.213377500240475, -6.925834609563274)": 0, "(7.259713497226304, -6.877249445686133)": 0, "(7.322637695883436, -6.810211243039891)": 0, "(7.358972707979031, -6.770932039477265)": 0, "(7.375291344871342, -6.7531531582117905)": 0, "(7.378379001861879, -6.749779500463975)": 0, "(7.416412349886704, -6.707967490711921)": 0, "(7.4164521115558575, -6.707923529453707)": 0, "(7.549128210032856, -6.558251540501183)": 0, "(7.573486029121753, -6.530107913863111)": 0, "(7.592444290581021, -6.508055753788813)": 0, "(7.610835134375827, -6.486539027659548)": 0, "(7.664304428711851, -6.423273123885355)": 0, "(7.7370770890764, -6.335427224559452)": 0, "(7.762627187296127, -6.304095426867442)": 0, "(7.789652395013573, -6.270671061765183)": 0, "(7.8561089999394875, -6.187208690602717)": 0, "(7.865265713246504, -6.175564367734255)": 0, "(7.87035603582347, -6.169075771084117)": 0, "(7.972223839489153, -6.036857382204821)": 0, "(7.988138404565981, -6.0157829772605735)": 0, "(8.003938277409059, -5.994745370024159)": 0, "(8.028432807414745, -5.961901261915243)": 0, "(8.185002294946843, -5.745062004166266)": 0, "(8.188411478286527, -5.740201865985675)": 0, "(8.196927174696725, -5.7280349940200574)": 0, "(8.221161870541865, -5.693197475790611)": 0, "(8.236563600149468, -5.67089235135819)": 0, "(8.275504564608882, -5.613913447955672)": 0, "(8.297290829950061, -5.58166327211044)": 0, "(8.304728740915436, -5.5705906814101045)": 0, "(8.454359006692671, -5.340769025707299)": 0, "(8.51473508470224, -5.243976204879343)": 0, "(8.556283990870565, -5.175906130096651)": 0, "(8.610112658936623, -5.085858826237643)": 0, "(8.613267602307065, -5.080513872734478)": 0, "(8.631796330794021, -5.048969410056954)": 0, "(8.64719905166347, -5.0225440327497735)": 0, "(8.674536461263655, -4.9751801155543545)": 0, "(8.773935333529048, -4.797713910087858)": 0, "(8.832953896372407, -4.688168668527137)": 0, "(8.841140022338687, -4.672712606762915)": 0, "(8.868035609003712, -4.621465615737303)": 0, "(8.87857653528874, -4.601182316211804)": 0, "(8.879756441842764, -4.5989048189272115)": 0, "(8.883808942695596, -4.5910716254140205)": 0, "(8.955059974638148, -4.450494450129535)": 0, "(8.958345212219612, -4.4438779302206255)": 0, "(8.971799766910014, -4.416651326794254)": 7, "(9.108322962381001, -4.127766080213726)": 0, "(9.124080752926455, -4.09281692897166)": 0, "(9.146499823271519, -4.042467190082571)": 0, "(9.169413492492806, -3.990220069581487)": 0, "(9.18905363513837, -3.9447805123416315)": 0, "(9.209664426190763, -3.8964190171176893)": 0, "(9.211943334889238, -3.891028141094556)": 0, "(9.245996921119648, -3.809401650475568)": 0, "(9.270656489747251, -3.748990297281015)": 0, "(9.276578148208987, -3.73431357282319)": 0, "(9.302609402848823, -3.6689860040655153)": 0, "(9.312833341307377, -3.6429569249489746)": 0, "(9.330827175474269, -3.5966184425694796)": 7, "(9.361746516970626, -3.5153523510436853)": 0, "(9.3931023495155, -3.4306891802561177)": 0, "(9.396232165735368, -3.4221076966688266)": 0, "(9.40308070476783, -3.4032445195170604)": 0, "(9.414095994043665, -3.3726542388645497)": 0, "(9.419113347158738, -3.3586163450707045)": 0, "(9.442382889023833, -3.292628946156845)": 0, "(9.46945708109825, -3.213935685298979)": 0, "(9.479779662609033, -3.18335947520605)": 0, "(9.482838811035615, -3.17423503917348)": 0, "(9.544613111455277, -2.983347206182351)": 0, "(9.544949915399444, -2.982269456725222)": 0, "(9.580937076847958, -2.8645496556143164)": 0, "(9.590521858324925, -2.8322942087628955)": 0, "(9.617431472816424, -2.739527672004813)": 0, "(9.665236209498174, -2.5657764935015965)": 0, "(9.671335278729316, -2.5426902930568924)": 0, "(9.703619117948907, -2.41656285119516)": 0, "(9.712147219021332, -2.3820571773272383)": 0, "(9.718813396048274, -2.354711483981128)": 0, "(9.721681949326255, -2.3428401729832222)": 0, "(9.727271061752269, -2.31952531592067)": 0, "(9.73479574895681, -2.287739435795179)": 0, "(9.75034381309719, -2.2205394674261734)": 0, "(9.784077640296687, -2.066839308859406)": 0, "(9.787625492787265, -2.0499724907766117)": 0, "(9.794815153026411, -2.015340199084071)": 0, "(9.812100285167032, -1.929426856303457)": 0, "(9.820217046791232, -1.8876803632794734)": 0, "(9.82912012856682, -1.8407600327589055)": 0, "(9.836015204284221, -1.8035534095472916)": 0, "(9.857519446286213, -1.6820553992330816)": 0, "(9.861005004120216, -1.6614994158037093)": 0, "(9.88048400058492, -1.5414395590438907)": 0, "(9.89324304125053, -1.4573064628786778)": 0, "(9.903212344590774, -1.3879428150845892)": 0, "(9.905882428960826, -1.3687561154585415)": 0, "(9.921099714714837, -1.253706684470176)": 40, "(9.959921033551534, -0.8944121004423691)": 0, "(9.964308746940766, -0.8441274759417314)": 0, "(9.983444264414354, -0.5751874645123385)": 0, "(9.991751011492, -0.40609324587906576)": 0, "(9.995899327633232, -0.28635054011036115)": 0, "(9.99948935019956, -0.10105807857648427)": 0, "(9.999508974098774, -0.0990973103474941)": 0, "(9.999653292390809, -0.08327083509637125)": 0, "(9.999769507018808, -0.06789555579582532)": 0, "(9.99991748278216, 0.04062434673560021)": 0, "(9.998341236312855, 0.18213325409143566)": 0, "(9.997714844984525, 0.21377062093768473)": 0, "(9.993615761515038, 0.3572730205294323)": 0, "(9.992434212276311, 0.38891967465004906)": 0, "(9.992337428617892, 0.39139840653991564)": 0, "(9.98148473286735, 0.6082454500741882)": 0, "(9.97678498996948, 0.6810001937735937)": 0, "(9.97374171034068, 0.7242073566393671)": 0, "(9.968431335391537, 0.7939626638476925)": 0, "(9.96050126948914, 0.8879270580995106)": 0, "(9.95844760566944, 0.9106707885600785)": 0, "(9.952851739496865, 0.9699186829802992)": 0, "(9.946963298614172, 1.0285529330193341)": 0, "(9.943415820477629, 1.0623002499647627)": 0, "(9.939682756427132, 1.096679853733613)": 0, "(9.911580609022144, 1.3268646618461963)": 0, "(9.898562549808862, 1.4207249725127882)": 0, "(9.88122751515874, 1.5366661295381707)": 0, "(9.878692590336755, 1.552878844477482)": 0, "(9.876973001968501, 1.563778858529988)": 0, "(9.876113850825236, 1.569195719321824)": 0, "(9.870783154026855, 1.6023856983197398)": 0, "(9.870208016819136, 1.60592456383208)": 0, "(9.86795530717786, 1.6197092503101707)": 0, "(9.86346647545059, 1.6468239394854414)": 0, "(9.859473183546044, 1.670565336326731)": 0, "(9.858202786883167, 1.6780458315221827)": 0, "(9.85638344463181, 1.6886993197096907)": 0, "(9.833642449839168, 1.8164460269221099)": 0, "(9.831472423645545, 1.8281548028263952)": 0, "(9.803361227945246, 1.9733495976181903)": 0, "(9.792196308170746, 2.0280264944638184)": 0, "(9.772159439884971, 2.122474942482724)": 0, "(9.75658041067086, 2.192974849402884)": 0, "(9.726962605352625, 2.3208184922719983)": 0, "(9.668134813638419, 2.5548325239265317)": 0, "(9.667458078822651, 2.557392088477368)": 0, "(9.649092955545678, 2.6258341789303383)": 0, "(9.64458298246265, 2.6423510543438167)": 0, "(9.621181215669795, 2.726329403289834)": 0, "(9.603484006014474, 2.788027070568752)": 0, "(9.53574968521423, 3.011557394594486)": 0, "(9.523478426320276, 3.0501407612456655)": 0, "(9.518283020631214, 3.0663151076110085)": 0, "(9.49956625192987, 3.1238183406201934)": 0, "(9.489704583799451, 3.1536497764044262)": 0, "(9.485699280149774, 3.1656767312165766)": 0, "(9.476812179883742, 3.1921827809834364)": 0, "(9.472543367136089, 3.2048279451050243)": 0, "(9.461837869342583, 3.236297905674727)": 0, "(9.449470089140332, 3.2722339516669945)": 0, "(9.425840434600865, 3.3396904200005384)": 0, "(9.413385453787335, 3.37463691356937)": 0, "(9.408353755599167, 3.388639787511065)": 0, "(9.386278015776107, 3.449316600510622)": 0, "(9.362104829356548, 3.5143979803287517)": 0, "(9.330338314526747, 3.5978864540830267)": 0, "(9.268756589474828, 3.753685027418653)": 0, "(9.245777487264325, 3.8099342062555603)": 0, "(9.199054461858761, 3.9214024286926255)": 0, "(9.195397241511916, 3.929970683197908)": 0, "(9.19423233880885, 3.9326952208379384)": 0, "(9.141106627105195, 4.054647904799312)": 0, "(9.123269023881267, 4.094626029064015)": 0, "(9.108147095084746, 4.128154126761656)": 0, "(9.104584707799045, 4.1360049925636915)": 0, "(9.102493902365758, 4.140604395181243)": 0, "(9.095252506305018, 4.156486719159859)": 0, "(9.08132963738276, 4.186818842175228)": 0, "(9.076505026418708, 4.1972677428770195)": 0, "(9.065526580016126, 4.220927365759936)": 0, "(9.05254459808577, 4.248698188818328)": 0, "(9.012643370475404, 4.3326965594910725)": 0, "(8.97045311433036, 4.419385808412833)": 0, "(8.926572341076266, 4.507361338913512)": 0, "(8.889466904469149, 4.580106784164282)": 0, "(8.881496014091196, 4.595544423861246)": 0, "(8.864875064666826, 4.627525266041058)": 0, "(8.860380153452935, 4.63612591894324)": 0, "(8.858931273677872, 4.638893907846153)": 0, "(8.849390215827167, 4.657069122100552)": 0, "(8.82297552401279, 4.706920745314416)": 0, "(8.812710275903276, 4.726112312777682)": 0, "(8.79366144799821, 4.761461785837416)": 0, "(8.769734914810906, 4.80538755189907)": 0, "(8.749017949064978, 4.843003709160137)": 0, "(8.743554153731983, 4.852861090197841)": 0, "(8.735061016798156, 4.868131985968862)": 0, "(8.66629147468294, 4.989528241811823)": 0, "(8.632066936745044, 5.048506749480783)": 0, "(8.601088894614398, 5.101104765336709)": 0, "(8.596585966339864, 5.1086896287921535)": 0, "(8.561103316082303, 5.167930921690478)": 0, "(8.489602636407678, 5.284566876849965)": 0, "(8.470956425600718, 5.3144046924913315)": 0, "(8.437229001223237, 5.367789748203403)": 0, "(8.428681299355205, 5.381201683072272)": 0, "(8.420581335221657, 5.3938678123325055)": 0, "(8.368111773659793, 5.474916012464151)": 0, "(8.366504258001275, 5.477372225880449)": 0, "(8.307599636232252, 5.566308317374609)": 0, "(8.225751034266388, 5.686564861343396)": 0, "(8.204950641071994, 5.716536099559966)": 0, "(8.190316232136459, 5.737483770574173)": 0, "(8.183303955121808, 5.747480872355103)": 0, "(8.150563136999217, 5.793817441876251)": 0, "(8.113592661268058, 5.84547809225363)": 0, "(8.035610209201177, 5.952223833642496)": 0, "(7.997728054696216, 6.0030280661617015)": 0, "(7.981304876281067, 6.024846261262775)": 0, "(7.931343005672641, 6.090467808499414)": 0, "(7.910713779051656, 6.117238552314454)": 0, "(7.908563073428153, 6.1200188001025495)": 0, "(7.901276334134729, 6.129423487706039)": 0, "(7.89747149308, 6.134325066051583)": 0, "(7.893785598563327, 6.139067431126181)": 0, "(7.845337716661786, 6.200860916963388)": 0, "(7.72110702600642, 6.354880509730634)": 0, "(7.705929458755091, 6.3732763298550354)": 0, "(7.587268669416652, 6.514088895470224)": 0, "(7.560048576176807, 6.54566005272555)": 0, "(7.558589284199931, 6.547345113309515)": 0, "(7.527553106411722, 6.583004194906092)": 0, "(7.508875441515255, 6.6043008414069915)": 0, "(7.487644784477443, 6.628361455253308)": 0, "(7.4805423827666315, 6.636375943211185)": 0, "(7.371116728362084, 6.757709536289691)": 0, "(7.366722303363616, 6.762499723114601)": 0, "(7.340971300946118, 6.79044478356797)": 0, "(7.31528043315002, 6.818113535602971)": 0, "(7.299400474570213, 6.835111755622153)": 0, "(7.293681444150142, 6.8412141459875295)": 0, "(7.28373623630925, 6.851801692976495)": 0, "(7.221311830025615, 6.917561380539539)": 0, "(7.0439684595387275, 7.098063703646483)": 0, "(7.031712884288692, 7.110204913568131)": 0, "(6.979614025961868, 7.161353786023729)": 0, "(6.95254727622291, 7.187634268094431)": 0, "(6.876234737374878, 7.260674613045199)": 0, "(6.8705981880100655, 7.266008569972431)": 0, "(6.863093518502111, 7.273097507685038)": 0, "(6.850584860740445, 7.284880717334623)": 0, "(6.804188747983745, 7.328234131208649)": 0, "(6.773469655191222, 7.356637059839483)": 0, "(6.7210124484912175, 7.4045926064319065)": 0, "(6.708244707288615, 7.416161604707268)": 0, "(6.657393317843996, 7.4618438881771105)": 0, "(6.596418524344513, 7.515800865622011)": 0, "(6.515943508292201, 7.585675988120288)": 0, "(6.510212514624821, 7.590595036913931)": 0, "(6.468424005832194, 7.626237006595965)": 0, "(6.421808993733171, 7.665531243691317)": 0, "(6.384000673314806, 7.697047187273579)": 0, "(6.227356691525651, 7.8243228867749774)": 0, "(6.219383548253751, 7.830662058837079)": 0, "(6.191141262718182, 7.853010242261773)": 0, "(6.181428859530902, 7.860657558662538)": 0, "(6.16378468440575, 7.874500515225403)": 0, "(6.058629756224211, 7.95569013203723)": 0, "(6.0527462453747445, 7.960167265146)": 0, "(6.044234997596317, 7.966631866343007)": 0, "(5.740508871928384, 8.188196253834633)": 0, "(5.685860435958343, 8.226237967795704)": 0, "(5.632439116049449, 8.262906849529172)": 0, "(5.5954362814238054, 8.288008978067419)": 0, "(5.455663685134988, 8.380676211064314)": 0, "(5.391927787684734, 8.4218237177225)": 0, "(5.259694716951226, 8.505034478735249)": 0, "(5.22970790073604, 8.523506043464687)": 0, "(5.197233999032915, 8.543345876136371)": 0, "(5.160521105748078, 8.565571896676172)": 0, "(5.155992713815348, 8.568298497081148)": 0, "(5.1402552259566665, 8.577748901199262)": 0, "(5.042931818411281, 8.635325047434815)": 0, "(5.036582819596487, 8.639029662024868)": 0, "(4.890043767606788, 8.722813304828323)": 0, "(4.779630751622406, 8.783799284941878)": 0, "(4.775445436948301, 8.786075396827053)": 0, "(4.635512861782393, 8.860700903892987)": 0, "(4.62175783200199, 8.867883318037528)": 0, "(4.546161298760232, 8.906874729424159)": 0, "(4.484366441654076, 8.938146206958505)": 0, "(4.475263867894434, 8.942707269765604)": 0, "(4.417301250852975, 8.971479792052856)": 0, "(4.373998887521285, 8.992671112186999)": 0, "(4.321131317479546, 9.018194061845058)": 0, "(4.114908358390702, 9.114138972061284)": 0, "(4.105725398707728, 9.118279385410728)": 0, "(3.9694697926138613, 9.178415416918439)": 0, "(3.869529151532024, 9.220994748151842)": 0, "(3.8457925260667154, 9.23091977250639)": 0, "(3.7636887640353445, 9.264698963672489)": 0, "(3.6614656568472164, 9.305571946083079)": 0, "(3.661055270227742, 9.30573341055597)": 0, "(3.57896211292235, 9.337613731262735)": 0, "(3.5757550498803883, 9.338842317078434)": 0, "(3.574043478764049, 9.339497481765502)": 0, "(3.5573858162058003, 9.345855025339189)": 0, "(3.5528494644793547, 9.347580472119445)": 0, "(3.4820545180738547, 9.374182435453315)": 0, "(3.4265647287212073, 9.394607717189887)": 0, "(3.3560272221567162, 9.420036161509312)": 0, "(3.253815394819278, 9.455828116904254)": 228, "(3.2299526606291162, 9.464005801461392)": 0, "(3.119397318867548, 9.501018912045273)": 0, "(3.085545329979836, 9.512066548160794)": 0, "(3.0379466711528655, 9.527375295601155)": 0, "(2.9903077633293873, 9.542434672586026)": 0, "(2.9309575211876764, 9.560830926702627)": 0, "(2.8987198953241475, 9.570654260208752)": 0, "(2.8624365344718172, 9.58156861302579)": 0, "(2.7191487272028474, 9.62321309123679)": 0, "(2.6209097356609092, 9.650431708349522)": 0, "(2.563289808499075, 9.665895993525108)": 0, "(2.476392479409247, 9.688523122123687)": 0, "(2.4118967481892732, 9.70477996020899)": 0, "(2.3696317437968815, 9.715186328567773)": 0, "(2.348340600933338, 9.720354747744961)": 0, "(2.1109813654109355, 9.774648723861528)": 0, "(2.0854280240207363, 9.780132409974263)": 194, "(2.0327047948437613, 9.791226236637533)": 0, "(1.991057740068332, 9.799780052415153)": 0, "(1.9653148682845631, 9.804975138596712)": 0, "(1.8908519738019491, 9.81960685634457)": 0, "(1.814334909283659, 9.834032175916176)": 0, "(1.8139139250221326, 9.834109836310088)": 0, "(1.800354215078127, 9.836601277893214)": 0, "(1.703049004163211, 9.853914150702689)": 0, "(1.6660098176952047, 9.860243977069898)": 0, "(1.5307088784508285, 9.882152110215255)": 0, "(1.467218732431283, 9.891777857958736)": 0, "(1.4512404698813453, 9.894134681647433)": 0, "(1.4393820059300093, 9.895866785734583)": 0, "(1.3849732280292408, 9.903628080539084)": 0, "(1.2808078533404064, 9.917637382099706)": 0, "(1.2685997547885655, 9.919206352433163)": 0, "(1.24337074020741, 9.92240037503003)": 0, "(1.1817880662423188, 9.929923311208766)": 0, "(1.1653049380594758, 9.931871143008964)": 0, "(1.1298891530511972, 9.935962484924007)": 0, "(1.073407386742019, 9.942222919553135)": 0, "(1.0665542508728019, 9.942960425846277)": 0, "(0.8611072777770713, 9.9628557279607)": 0, "(0.7837078646956042, 9.969242798869644)": 0, "(0.7714082305467524, 9.97020207126439)": 0, "(0.7218256565904007, 9.973914363051643)": 0, "(0.7150223146526952, 9.974404397734668)": 0, "(0.7040098841882768, 9.975187721690514)": 0, "(0.6477365738111117, 9.97899981616131)": 0, "(0.6414156689636118, 9.979408095654168)": 0, "(0.611962164622418, 9.981257551484713)": 0, "(0.4872529332889155, 9.98812217481351)": 0, "(0.48605345990175475, 9.988180616814933)": 0, "(0.4773072004960383, 9.988602396549512)": 0, "(0.45859269603395997, 9.989479102492998)": 0, "(0.40380692467280876, 9.99184367209507)": 0, "(0.33349639636206324, 9.994437460588442)": 0, "(0.24666780548766143, 9.996957286781608)": 0, "(0.2280014778582709, 9.997400428416102)": 0, "(0.2031759289963349, 9.99793576404032)": 0, "(0.1164845895588759, 9.999321544004639)": 0, "(0.002835608578156995, 9.999999597966193)": 0, "(-0.1242836673364265, 9.999227648675342)": 0, "(-0.31149279074958514, 9.99514743469605)": 0, "(-0.39307527669677406, 9.992271604937976)": 0, "(-0.47536151393423026, 9.988695181607564)": 0, "(-0.47697931080706224, 9.988618059424539)": 0, "(-0.5040389079357581, 9.987289160692551)": 0, "(-0.6758267614905181, 9.97713677306537)": 0, "(-0.7587844870221023, 9.971170748826571)": 0, "(-0.7690479912318079, 9.970384405186307)": 0, "(-0.7705105151396756, 9.970271488081915)": 0, "(-0.7916000759257021, 9.968619228348249)": 0, "(-1.0320195208611946, 9.94660423001546)": 0, "(-1.1281543640864236, 9.936159606749117)": 0, "(-1.1529402366377763, 9.933314090007505)": 0, "(-1.1700030176857326, 9.931318791510334)": 0, "(-1.184277870377087, 9.929626676050571)": 0, "(-1.2572576821453187, 9.920650337588086)": 0, "(-1.311107608969027, 9.913677261122812)": 0, "(-1.4303113210241813, 9.89718189814404)": 0, "(-1.4899129042234638, 9.888385082399877)": 0, "(-1.5112333758618386, 9.885149148276987)": 0, "(-1.598707182018847, 9.871379607033727)": 0, "(-1.6328062117706892, 9.865796667010883)": 0, "(-1.6408512418730659, 9.86446183033031)": 0, "(-1.6834275873764801, 9.857285202227834)": 0, "(-1.6922645159823828, 9.855771953933742)": 0, "(-1.771063120358145, 9.841917263608108)": 0, "(-1.7868668063239683, 9.83906027100442)": 0, "(-1.8718997661580212, 9.823237310859264)": 0, "(-2.0200004619070127, 9.793855121140778)": 0, "(-2.101253619622056, 9.776744510624443)": 0, "(-2.110696641772657, 9.774710209843033)": 0, "(-2.2180783209710064, 9.750903986915183)": 0, "(-2.280962413459933, 9.736385903834288)": 0, "(-2.419107506995493, 9.702985049437006)": 0, "(-2.4706615419125333, 9.68998614783914)": 0, "(-2.4794104645855244, 9.687751222451151)": 0, "(-2.5077876068449734, 9.6804442728087)": 0, "(-2.527216735557317, 9.675390202545788)": 0, "(-2.577550585265341, 9.662102927437603)": 0, "(-2.7512683885379756, 9.614079376322605)": 0, "(-2.751290594557566, 9.614073021581389)": 0, "(-2.7572374591072606, 9.612369197762627)": 0, "(-3.0093181902670167, 9.536456576198942)": 0, "(-3.0224159305071168, 9.53231356717858)": 0, "(-3.184685819943663, 9.479334165871027)": 0, "(-3.248047328238138, 9.457810981063487)": 0, "(-3.4631449814724125, 9.381184724612476)": 0, "(-3.535875320320706, 9.354014417304846)": 0, "(-3.626824163638576, 9.31912798957324)": 0, "(-3.665736811718656, 9.303890241571573)": 0, "(-3.7272900030536658, 9.279402417889646)": 0, "(-3.8068204600371525, 9.247059964390981)": 0, "(-3.848091427262295, 9.229961666628439)": 0, "(-4.072544467785209, 9.13314740699569)": 0, "(-4.14050301292326, 9.102540019136056)": 0, "(-4.217141801175224, 9.06728818494155)": 0, "(-4.3055293521958236, 9.025653272610256)": 0, "(-4.346201019460531, 9.006138834064254)": 29, "(-4.3608682822246125, 8.999045939714241)": 0, "(-4.440235001770107, 8.960151401011906)": 0, "(-4.508982467608235, 8.925753587613851)": 0, "(-4.515532248832408, 8.922441846812706)": 0, "(-4.528270827703649, 8.915983586288622)": 0, "(-4.625342229445851, 8.8660142826698)": 0, "(-4.656974530190261, 8.849439995003028)": 0, "(-4.6578246844298326, 8.848992553342791)": 0, "(-4.690255923460762, 8.831845751168961)": 0, "(-4.715125047053225, 8.818593753578362)": 0, "(-4.77694312511161, 8.785261201549384)": 0, "(-4.792429366475861, 8.77682293129694)": 0, "(-4.849543268429086, 8.74539479312593)": 0, "(-4.927505025740739, 8.7017063970982)": 0, "(-5.028433638648552, 8.643775514305522)": 0, "(-5.0542905044149276, 8.628681677810413)": 0, "(-5.087274802257348, 8.609276106985849)": 0, "(-5.094379907382844, 8.605073698653252)": 0, "(-5.318900334137266, 8.468134342079988)": 0, "(-5.407657206374499, 8.41173249327069)": 0, "(-5.4925024391859, 8.356579261608001)": 0, "(-5.532823774518856, 8.329937639629659)": 0, "(-5.774106357761534, 8.164538919575179)": 0, "(-5.800361919182567, 8.145907046271565)": 0, "(-5.851771013464946, 8.109055185776667)": 0, "(-5.877546915747174, 8.090391971541976)": 0, "(-5.928936949674467, 8.052807376734206)": 0, "(-5.99313827187106, 8.005141701071528)": 0, "(-6.017325911991607, 7.986976203099292)": 0, "(-6.187491604531887, 7.85588617813722)": 0, "(-6.226766313716488, 7.824792730441209)": 0, "(-6.35722752885883, 7.719174706295968)": 0, "(-6.406826422200186, 7.6780580354538595)": 0, "(-6.472369727995264, 7.622888566949573)": 0, "(-6.565000296595091, 7.543259978663493)": 0, "(-6.757824714274481, 7.371011133565125)": 0, "(-6.832170467905777, 7.302153565728138)": 0, "(-6.864714149458162, 7.2715678946310405)": 0, "(-6.882071406606894, 7.255142531636701)": 0, "(-6.892811139007503, 7.244939930874105)": 0, "(-7.00335885715691, 7.138134540472171)": 0, "(-7.004917823659773, 7.136604674757712)": 0, "(-7.057547937488715, 7.084561885540192)": 0, "(-7.110829313597489, 7.031081458273872)": 0, "(-7.1615128016334015, 6.979450866081149)": 0, "(-7.215914213277273, 6.923191609844628)": 0, "(-7.222764192981062, 6.916044925576367)": 0, "(-7.233948413482838, 6.904345758366184)": 0, "(-7.337210165764012, 6.794508590281511)": 0, "(-7.540282308150599, 6.568420107863921)": 0, "(-7.564638057151522, 6.540355576289016)": 0, "(-7.612839186103795, 6.484186882448909)": 0, "(-7.653839659248628, 6.435739154946605)": 0, "(-7.685422922670937, 6.3979898796171994)": 0, "(-7.715001575063126, 6.362291308701095)": 0, "(-7.756846335524936, 6.3112070895394785)": 0, "(-7.845783018962059, 6.200297478296229)": 0, "(-7.851327682659635, 6.193274870333345)": 0, "(-7.88290808847639, 6.153028528182971)": 0, "(-7.887592013168363, 6.147023038333486)": 0, "(-7.8880052429009595, 6.146492763191621)": 0, "(-7.908103257314605, 6.120612949015005)": 0, "(-8.004012024544865, 5.994646904609245)": 0, "(-8.004912609065292, 5.993444261960523)": 0, "(-8.020922892220877, 5.972001001092268)": 0, "(-8.062836002370213, 5.915291674878149)": 0, "(-8.081401286510355, 5.88990265169033)": 0, "(-8.104584152823813, 5.857961736798656)": 0, "(-8.175614406146284, 5.758413764398436)": 0, "(-8.1846249494059, 5.7455995716341475)": 0, "(-8.188421851114532, 5.74018706909366)": 0, "(-8.204525866561786, 5.717145730600069)": 0, "(-8.241623787669276, 5.663535763330528)": 0, "(-8.31403073215544, 5.556698028935426)": 0, "(-8.353967591217511, 5.496473913782134)": 0, "(-8.361031073860145, 5.4857232323500495)": 0, "(-8.372062605070797, 5.468872620273321)": 0, "(-8.393616619926217, 5.435733624608403)": 0, "(-8.39892251018529, 5.427531728871128)": 0, "(-8.402942342809327, 5.421306114159401)": 0, "(-8.429436823524957, 5.380018107609071)": 0, "(-8.50298856992698, 5.263001556117108)": 0, "(-8.564004337553786, 5.163122089042629)": 0, "(-8.610121912920315, 5.0858431596589195)": 0, "(-8.61709516966078, 5.074019199511256)": 0, "(-8.618900383247917, 5.070952196939831)": 0, "(-8.637291721577027, 5.039562651299908)": 0, "(-8.640763420483605, 5.033607802683126)": 0, "(-8.65302994018577, 5.012491681214911)": 0, "(-8.691230787083624, 4.9459586942927185)": 0, "(-8.747884372981437, 4.845050979808902)": 0, "(-8.774272561843539, 4.797097144157039)": 0, "(-8.825225646969406, 4.702700530554057)": 0, "(-8.841966020195843, 4.671149419329475)": 0, "(-8.850523791560482, 4.6549144584000555)": 0, "(-8.886273782999616, 4.5862989712374524)": 0, "(-8.945949727080484, 4.468778745982913)": 0, "(-8.951644201445463, 4.457360888544681)": 0, "(-9.037055780446485, 4.281544443433795)": 0, "(-9.07029366106927, 4.210673687424211)": 0, "(-9.079442349077508, 4.190910000200186)": 0, "(-9.090588165674381, 4.166678149569618)": 0, "(-9.138570637676228, 4.060360415061932)": 0, "(-9.152873682454462, 4.028014815393868)": 0, "(-9.19727531368546, 3.9255734363621393)": 0, "(-9.198875040680154, 3.921823298665012)": 0, "(-9.235778291458224, 3.834109981603163)": 0, "(-9.289011314459557, 3.703278115378635)": 0, "(-9.31518651745226, 3.6369355431565804)": 0, "(-9.359023240067945, 3.522596200512925)": 0, "(-9.3711346819756, 3.490248525860885)": 0, "(-9.403805609276331, 3.4012409592592845)": 0, "(-9.451862437110853, 3.265317208164149)": 0, "(-9.453010512855403, 3.2619920667967977)": 0, "(-9.465381076265533, 3.22592019136778)": 0, "(-9.501347426331037, 3.1183965565900365)": 0, "(-9.513500442487778, 3.0811214404474327)": 0, "(-9.534956395538492, 3.014068103938534)": 0, "(-9.539778442961735, 2.998770958109767)": 0, "(-9.570139567592248, 2.9004187037055993)": 0, "(-9.611734820550172, 2.7594480860170867)": 9, "(-9.62130507478007, 2.725892268232778)": 0, "(-9.646762863471414, 2.634381569922774)": 0, "(-9.694952225189247, 2.451102068722975)": 0, "(-9.701352316139914, 2.4256469731036123)": 0, "(-9.713066171933844, 2.3783072845270525)": 0, "(-9.713392926417441, 2.376972414022428)": 0, "(-9.716280105287469, 2.3651428953860094)": 0, "(-9.727778126797132, 2.317397832873606)": 0, "(-9.746178095762472, 2.238752448503365)": 0, "(-9.74691894587275, 2.235524784605806)": 0, "(-9.758704406878449, 2.1835036750990606)": 0, "(-9.77225049902351, 2.1220556506215336)": 0, "(-9.774088524946729, 2.113573634038964)": 0, "(-9.785705598375092, 2.0591177581504185)": 6, "(-9.816262946909493, 1.9081356757662036)": 0, "(-9.817279284486153, 1.9028997478582659)": 0, "(-9.820935759237354, 1.883937582016187)": 0, "(-9.843908969977296, 1.7599591446395946)": 0, "(-9.887911144766141, 1.4930549866664347)": 5, "(-9.899088902605454, 1.417052891854617)": 0, "(-9.901151793129038, 1.4025666363555072)": 0, "(-9.9116119718292, 1.326630362946682)": 0, "(-9.913042487053243, 1.3158984192851815)": 0, "(-9.928723720626333, 1.1918243492528484)": 0, "(-9.936776172302567, 1.122710693616103)": 0, "(-9.939987542275235, 1.0939139177344375)": 0, "(-9.94034594325354, 1.0906523407772415)": 0, "(-9.948028880002594, 1.0181951692255822)": 0, "(-9.958064172916574, 0.9148540474170557)": 0, "(-9.959167412330634, 0.9027648936304052)": 0, "(-9.964263698624615, 0.8446590698451678)": 0, "(-9.970829499906772, 0.7632555822192651)": 0, "(-9.980346827968754, 0.6266396041218893)": 0, "(-9.98562334637782, 0.5360283427900584)": 0, "(-9.986101212057411, 0.5270508348779362)": 0, "(-9.987540930941718, 0.49902520253376464)": 0, "(-9.988170591046218, 0.48625944120340014)": 0, "(-9.989045029117316, 0.4679523546972045)": 0, "(-9.989338079717216, 0.4616543394268167)": 0, "(-9.99236901858333, 0.3905910859914683)": 0, "(-9.99425487624684, 0.33892398648704547)": 0, "(-9.994353990325735, 0.3359885653710331)": 0}

==> figs/spread/500_p2_spread_gaussians_hull.json <==
{"(-207.19387573148867, 141.88437862783192)": 0, "(-228.18166136958416, -138.30871325965367)": 39930, "(-196.73629903502857, -174.38565232308468)": 0, "(-174.62992346646934, -189.3961864960607)": 0, "(144.45566092844462, -185.54619502349345)": 0, "(180.5861953985269, -153.02818560840174)": 0, "(205.51664018468625, -116.06815492439765)": 39034, "(210.72996019394677, -84.74281805891152)": 0, "(197.80879339816047, -54.03492827114066)": 0, "(-55.37487574847765, 195.5996896257536)": 0, "(-93.31271779773203, 228.65620033883107)": 0, "(-100.52716393104923, 232.29528991560625)": 0, "(-150.75953565542457, 237.7100193662818)": 21036, "(-181.05127741519837, 203.48307858082072)": 0, "(-196.00275689642424, 183.21517045184936)": 0, "(-198.0820775096208, 176.69819960870245)": 0}
